Diversity is Definitely Needed: Improving Model-Agnostic Zero-shot Classification via Stable Diffusion

In this work, we investigate the problem of Model-Agnostic Zero-Shot Classification (MA-ZSC), which refers to training non-specific classification architectures (downstream models) to classify real images without using any real images during training. Recent research has demonstrated that generating synthetic training images using diffusion models provides a potential solution to address MA-ZSC. However, the performance of this approach currently falls short of that achieved by large-scale vision-language models. One possible explanation is a potential significant domain gap between synthetic and real images. Our work offers a fresh perspective on the problem by providing initial insights that MA-ZSC performance can be improved by improving the diversity of images in the generated dataset. We propose a set of modifications to the text-to-image generation process using a pre-trained diffusion model to enhance diversity, which we refer to as our $\textbf{bag of tricks}$. Our approach shows notable improvements in various classification architectures, with results comparable to state-of-the-art models such as CLIP. To validate our approach, we conduct experiments on CIFAR10, CIFAR100, and EuroSAT, which is particularly difficult for zero-shot classification due to its satellite image domain. We evaluate our approach with five classification architectures, including ResNet and ViT. Our findings provide initial insights into the problem of MA-ZSC using diffusion models. All code will be available on GitHub.

==> data/cifar100_MD_results.csv <==
Name,test_acc,gen_data,num_epochs_pre,real_data
RS34 50E pretrained 1.0 gen and 1.0 real,0.516099989414215,1,50,1
RS34 50E pretrained 1.0 gen and 0.25 real,0.385399997234344,1,50,0.25
RS34 50E pretrained 1.0 gen and 0.1 real,0.317299991846085,1,50,0.1
RS34 50E pretrained 1.0 gen and 0.05 real,0.256399989128113,1,50,0.05
RS34 50E pretrained 1.0 gen and 0.01 real,0.126399993896484,1,50,0.01
RS34 25E pretrained 1.0 gen and 1.0 real,0.509599983692169,1,25,1
RS34 25E pretrained 1.0 gen and 0.25 real,0.368800014257431,1,25,0.25
RS34 25E pretrained 1.0 gen and 0.1 real,0.30349999666214,1,25,0.1
RS34 25E pretrained 1.0 gen and 0.05 real,0.247999995946884,1,25,0.05
RS34 25E pretrained 1.0 gen and 0.01 real,0.12389999628067,1,25,0.01
RS34 10E pretrained 1.0 gen and 1.0 real,0.504100024700165,1,10,1
RS34 10E pretrained 1.0 gen and 0.25 real,0.354900002479553,1,10,0.25
RS34 10E pretrained 1.0 gen and 0.1 real,0.279100000858307,1,10,0.1
RS34 10E pretrained 1.0 gen and 0.05 real,0.224999994039536,1,10,0.05
RS34 10E pretrained 1.0 gen and 0.01 real,0.124200001358986,1,10,0.01
RS34 50E pretrained 0.5 gen and 1.0 real,0.511500000953674,0.5,50,1
RS34 50E pretrained 0.5 gen and 0.25 real,0.367799997329712,0.5,50,0.25
RS34 50E pretrained 0.5 gen and 0.1 real,0.292600005865097,0.5,50,0.1
RS34 50E pretrained 0.5 gen and 0.05 real,0.229000002145767,0.5,50,0.05
RS34 50E pretrained 0.5 gen and 0.01 real,0.12049999833107,0.5,50,0.01
RS34 25E pretrained 0.5 gen and 1.0 real,0.496800005435944,0.5,25,1
RS34 25E pretrained 0.5 gen and 0.25 real,0.355800002813339,0.5,25,0.25
RS34 25E pretrained 0.5 gen and 0.1 real,0.274500012397766,0.5,25,0.1
RS34 25E pretrained 0.5 gen and 0.05 real,0.209000006318092,0.5,25,0.05
RS34 25E pretrained 0.5 gen and 0.01 real,0.117200002074242,0.5,25,0.01
RS34 10E pretrained 0.5 gen and 1.0 real,0.494800001382828,0.5,10,1
RS34 10E pretrained 0.5 gen and 0.25 real,0.344199985265732,0.5,10,0.25
RS34 10E pretrained 0.5 gen and 0.1 real,0.259299993515015,0.5,10,0.1
RS34 10E pretrained 0.5 gen and 0.05 real,0.200499996542931,0.5,10,0.05
RS34 10E pretrained 0.5 gen and 0.01 real,0.0995000004768372,0.5,10,0.01
RS34 50E pretrained 0.25 gen and 1.0 real,0.497599989175797,0.25,50,1
RS34 50E pretrained 0.25 gen and 0.25 real,0.353700011968613,0.25,50,0.25
RS34 50E pretrained 0.25 gen and 0.1 real,0.270900011062622,0.25,50,0.1
RS34 50E pretrained 0.25 gen and 0.05 real,0.223399996757507,0.25,50,0.05
RS34 50E pretrained 0.25 gen and 0.01 real,0.118500001728535,0.25,50,0.01
RS34 25E pretrained 0.25 gen and 1.0 real,0.4911,0.25,25,1
RS34 25E pretrained 0.25 gen and 0.25 real,0.34850001335144,0.25,25,0.25
RS34 25E pretrained 0.25 gen and 0.1 real,0.260399997234344,0.25,25,0.1
RS34 25E pretrained 0.25 gen and 0.05 real,0.20720000565052,0.25,25,0.05
RS34 25E pretrained 0.25 gen and 0.01 real,0.111000001430511,0.25,25,0.01
RS34 10E pretrained 0.25 gen and 1.0 real,0.491400003433228,0.25,10,1
RS34 10E pretrained 0.25 gen and 0.25 real,0.335399985313416,0.25,10,0.25
RS34 10E pretrained 0.25 gen and 0.1 real,0.252499997615814,0.25,10,0.1
RS34 10E pretrained 0.25 gen and 0.05 real,0.186800003051758,0.25,10,0.05
RS34 10E pretrained 0.25 gen and 0.01 real,0.0954999998211861,0.25,10,0.01
RS34 200E pretrained 1.0 gen and 1.0 real,,1,200,1
RS34 200E pretrained 1.0 gen and 0.25 real,0.401399999856949,1,200,0.25
RS34 200E pretrained 1.0 gen and 0.1 real,0.31700000166893,1,200,0.1
RS34 200E pretrained 1.0 gen and 0.05 real,0.258799999952316,1,200,0.05
RS34 200E pretrained 1.0 gen and 0.01 real,0.127000004053116,1,200,0.01
RS34 50E pretrained 0.1 gen and 0.1 real,,0.1,50,0.1
RS34 50E pretrained 0.1 gen and 0.05 real,0.189099997282028,0.1,50,0.05
RS34 50E pretrained 0.1 gen and 0.01 real,0.102099999785423,0.1,50,0.01
RS34 100E pretrained 1.0 gen and 1.0 real,0.523699998855591,1,100,1
RS34 100E pretrained 1.0 gen and 0.25 real,0.399300009012222,1,100,0.25
RS34 100E pretrained 1.0 gen and 0.1 real,0.317099988460541,1,100,0.1
RS34 100E pretrained 1.0 gen and 0.05 real,0.262600004673004,1,100,0.05
RS34 100E pretrained 1.0 gen and 0.01 real,0.133100003004074,1,100,0.01
RS34 25E pretrained 0.1 gen and 1.0 real,0.486400008201599,0.1,25,1
RS34 25E pretrained 0.1 gen and 0.25 real,0.332899987697601,0.1,25,0.25
RS34 25E pretrained 0.1 gen and 0.1 real,0.240600004792213,0.1,25,0.1
RS34 25E pretrained 0.1 gen and 0.05 real,0.190999999642372,0.1,25,0.05
RS34 25E pretrained 0.1 gen and 0.01 real,0.0886000022292137,0.1,25,0.01
RS34 200E pretrained 0.5 gen and 1.0 real,0.508000016212463,0.5,200,1
RS34 200E pretrained 0.5 gen and 0.25 real,0.373199999332428,0.5,200,0.25
RS34 200E pretrained 0.5 gen and 0.1 real,0.298400014638901,0.5,200,0.1
RS34 200E pretrained 0.5 gen and 0.05 real,0.240700006484985,0.5,200,0.05
RS34 10E pretrained 0.1 gen and 1.0 real,0.492599993944168,0.1,10,1
RS34 200E pretrained 0.5 gen and 0.01 real,0.104599997401237,0.5,200,0.01
RS34 10E pretrained 0.1 gen and 0.25 real,0.327300012111664,0.1,10,0.25
RS34 10E pretrained 0.1 gen and 0.1 real,0.243399992585182,0.1,10,0.1
RS34 10E pretrained 0.1 gen and 0.05 real,0.177499994635582,0.1,10,0.05
RS34 10E pretrained 0.1 gen and 0.01 real,0.0825999975204468,0.1,10,0.01
RS34 100E pretrained 0.5 gen and 1.0 real,0.51010000705719,0.5,100,1
RS34 100E pretrained 0.5 gen and 0.25 real,0.381599992513657,0.5,100,0.25
RS34 100E pretrained 0.5 gen and 0.1 real,0.292499989271164,0.5,100,0.1
RS34 200E pretrained 0.05 gen and 1.0 real,0.488200008869171,0.05,200,1
RS34 100E pretrained 0.5 gen and 0.05 real,0.226899996399879,0.5,100,0.05
RS34 100E pretrained 0.5 gen and 0.01 real,0.128999993205071,0.5,100,0.01
RS34 200E pretrained 0.05 gen and 0.25 real,0.335399985313416,0.05,200,0.25
RS34 200E pretrained 0.05 gen and 0.1 real,0.242200002074242,0.05,200,0.1
RS34 200E pretrained 0.05 gen and 0.05 real,0.187199994921684,0.05,200,0.05
RS34 200E pretrained 0.05 gen and 0.01 real,0.0996000021696091,0.05,200,0.01
RS34 200E pretrained 0.25 gen and 1.0 real,0.504899978637695,0.25,200,1
RS34 200E pretrained 0.25 gen and 0.25 real,0.359499990940094,0.25,200,0.25
RS34 100E pretrained 0.05 gen and 1.0 real,0.489800006151199,0.05,100,1
RS34 200E pretrained 0.25 gen and 0.1 real,0.276800006628036,0.25,200,0.1
RS34 200E pretrained 0.25 gen and 0.05 real,0.217999994754791,0.25,200,0.05
RS34 200E pretrained 0.25 gen and 0.01 real,0.11150000244379,0.25,200,0.01
RS34 100E pretrained 0.05 gen and 0.25 real,0.331999987363815,0.05,100,0.25
RS34 100E pretrained 0.05 gen and 0.1 real,0.24210000038147,0.05,100,0.1
RS34 100E pretrained 0.05 gen and 0.05 real,0.201499998569489,0.05,100,0.05
RS34 100E pretrained 0.05 gen and 0.01 real,0.103399999439716,0.05,100,0.01
RS34 100E pretrained 0.25 gen and 1.0 real,0.49889999628067,0.25,100,1
RS34 100E pretrained 0.25 gen and 0.25 real,0.361999988555908,0.25,100,0.25
RS34 50E pretrained 0.05 gen and 1.0 real,0.493699997663498,0.05,50,1
RS34 100E pretrained 0.25 gen and 0.1 real,0.275799989700317,0.25,100,0.1
RS34 100E pretrained 0.25 gen and 0.05 real,0.218799993395805,0.25,100,0.05
RS34 50E pretrained 0.05 gen and 0.25 real,0.334300011396408,0.05,50,0.25
RS34 100E pretrained 0.25 gen and 0.01 real,0.114699997007847,0.25,100,0.01
RS34 50E pretrained 0.05 gen and 0.1 real,0.238700002431869,0.05,50,0.1
RS34 50E pretrained 0.05 gen and 0.05 real,0.18970000743866,0.05,50,0.05
RS34 50E pretrained 0.05 gen and 0.01 real,0.101099997758865,0.05,50,0.01
RS34 200E pretrained 0.1 gen and 1.0 real,0.491899996995926,0.1,200,1
RS34 25E pretrained 0.05 gen and 1.0 real,0.483900010585785,0.05,25,1
RS34 200E pretrained 0.1 gen and 0.25 real,0.339300006628036,0.1,200,0.25
RS34 200E pretrained 0.1 gen and 0.1 real,0.24779999256134,0.1,200,0.1
RS34 25E pretrained 0.05 gen and 0.25 real,0.331200003623962,0.05,25,0.25
RS34 200E pretrained 0.1 gen and 0.05 real,0.192399993538857,0.1,200,0.05
RS34 200E pretrained 0.1 gen and 0.01 real,0.107199996709824,0.1,200,0.01
RS34 25E pretrained 0.05 gen and 0.1 real,0.246800005435944,0.05,25,0.1
RS34 25E pretrained 0.05 gen and 0.05 real,0.184499993920326,0.05,25,0.05
RS34 25E pretrained 0.05 gen and 0.01 real,0.0881000012159348,0.05,25,0.01
RS34 100E pretrained 0.1 gen and 1.0 real,0.488299995660782,0.1,100,1
RS34 10E pretrained 0.05 gen and 1.0 real,0.488299995660782,0.05,10,1
RS34 100E pretrained 0.1 gen and 0.25 real,0.337300002574921,0.1,100,0.25
RS34 100E pretrained 0.1 gen and 0.1 real,0.244800001382828,0.1,100,0.1
RS34 10E pretrained 0.05 gen and 0.25 real,0.334399998188019,0.05,10,0.25
RS34 100E pretrained 0.1 gen and 0.05 real,0.197200000286102,0.1,100,0.05
RS34 10E pretrained 0.05 gen and 0.1 real,0.241799995303154,0.05,10,0.1
RS34 100E pretrained 0.1 gen and 0.01 real,0.106299996376038,0.1,100,0.01
RS34 10E pretrained 0.05 gen and 0.05 real,0.17679999768734,0.05,10,0.05
RS34 10E pretrained 0.05 gen and 0.01 real,0.0733999982476234,0.05,10,0.01
RS34 200E pretrained 0.05 gen and 1.0 real,0.482300013303757,0.05,200,1
RS34 200E pretrained 0.01 gen and 1.0 real,0.48870000243187,0.01,200,1
RS34 200E pretrained 0.05 gen and 0.25 real,0.332899987697601,0.05,200,0.25
RS34 200E pretrained 0.01 gen and 0.25 real,0.324499994516373,0.01,200,0.25
RS34 200E pretrained 0.05 gen and 0.1 real,0.243100002408028,0.05,200,0.1
RS34 200E pretrained 0.01 gen and 0.1 real,0.230900004506111,0.01,200,0.1
RS34 200E pretrained 0.05 gen and 0.05 real,0.190699994564056,0.05,200,0.05
RS34 200E pretrained 0.01 gen and 0.05 real,0.167999997735024,0.01,200,0.05
RS34 200E pretrained 0.05 gen and 0.01 real,0.0964000001549721,0.05,200,0.01
RS34 200E pretrained 0.01 gen and 0.01 real,0.0837000012397766,0.01,200,0.01
RS34 100E pretrained 0.05 gen and 1.0 real,0.48879998922348,0.05,100,1
RS34 100E pretrained 0.01 gen and 1.0 real,0.482600003480911,0.01,100,1
RS34 100E pretrained 0.05 gen and 0.25 real,0.344700008630753,0.05,100,0.25
RS34 100E pretrained 0.01 gen and 0.25 real,0.320600003004074,0.01,100,0.25
RS34 100E pretrained 0.01 gen and 0.1 real,0.229300007224083,0.01,100,0.1
RS34 100E pretrained 0.05 gen and 0.1 real,0.249699994921684,0.05,100,0.1
RS34 100E pretrained 0.01 gen and 0.05 real,0.162799999117851,0.01,100,0.05
RS34 100E pretrained 0.05 gen and 0.05 real,0.18860000371933,0.05,100,0.05
RS34 100E pretrained 0.01 gen and 0.01 real,0.0891000032424927,0.01,100,0.01
RS34 100E pretrained 0.05 gen and 0.01 real,0.10080000013113,0.05,100,0.01
RS34 50E pretrained 0.01 gen and 1.0 real,0.479499995708466,0.01,50,1
RS34 200E pretrained 0.01 gen and 1.0 real,0.489699989557266,0.01,200,1
RS34 50E pretrained 0.01 gen and 0.25 real,0.324000000953674,0.01,50,0.25
RS34 200E pretrained 0.01 gen and 0.25 real,0.329600006341934,0.01,200,0.25
RS34 50E pretrained 0.01 gen and 0.1 real,0.232400000095367,0.01,50,0.1
RS34 200E pretrained 0.01 gen and 0.1 real,0.232099995017052,0.01,200,0.1
RS34 50E pretrained 0.01 gen and 0.05 real,0.171599999070168,0.01,50,0.05
RS34 50E pretrained 0.01 gen and 0.01 real,0.0825000032782555,0.01,50,0.01
RS34 200E pretrained 0.01 gen and 0.05 real,0.161400005221367,0.01,200,0.05
RS34 200E pretrained 0.01 gen and 0.01 real,0.0916000008583069,0.01,200,0.01
RS34 25E pretrained 0.01 gen and 1.0 real,0.482800006866455,0.01,25,1
RS34 100E pretrained 0.01 gen and 1.0 real,0.48879998922348,0.01,100,1
RS34 25E pretrained 0.01 gen and 0.25 real,0.322699993848801,0.01,25,0.25
RS34 100E pretrained 0.01 gen and 0.25 real,0.327199995517731,0.01,100,0.25
RS34 25E pretrained 0.01 gen and 0.1 real,0.236100003123283,0.01,25,0.1
RS34 25E pretrained 0.01 gen and 0.05 real,0.170100003480911,0.01,25,0.05
RS34 100E pretrained 0.01 gen and 0.1 real,0.228699997067451,0.01,100,0.1
RS34 25E pretrained 0.01 gen and 0.01 real,0.0819000005722046,0.01,25,0.01
RS34 100E pretrained 0.01 gen and 0.05 real,0.168099999427795,0.01,100,0.05
RS34 100E pretrained 0.01 gen and 0.01 real,0.0843999981880188,0.01,100,0.01
RS34 10E pretrained 0.01 gen and 1.0 real,0.484800010919571,0.01,10,1
RS34 10E pretrained 0.01 gen and 0.25 real,0.32490000128746,0.01,10,0.25
RS34 10E pretrained 0.01 gen and 0.1 real,0.231099992990494,0.01,10,0.1
RS34 10E pretrained 0.01 gen and 0.05 real,0.168999999761581,0.01,10,0.05
RS34 10E pretrained 0.01 gen and 0.01 real,0.0724000036716461,0.01,10,0.01


==> data/cifar100_base_rs34.csv <==
Name,test_acc,gen_data,num_epochs_pre,real_data
RS34 200E pretrained 1.0 gen and 1.0 real,0.521600008010864,1,200,1
RS34 200E pretrained 1.0 gen and 0.25 real,0.396200001239777,1,200,0.25
RS34 200E pretrained 1.0 gen and 0.1 real,0.321200013160706,1,200,0.1
RS34 200E pretrained 1.0 gen and 0.05 real,0.262600004673004,1,200,0.05
RS34 200E pretrained 0.05 gen and 1.0 real,0.485799998044968,0.05,200,1
RS34 200E pretrained 0.25 gen and 1.0 real,0.498499989509583,0.25,200,1
RS34 200E pretrained 1.0 gen and 0.01 real,0.12610000371933,1,200,0.01
RS34 200E pretrained 0.05 gen and 0.25 real,0.329600006341934,0.05,200,0.25
RS34 200E pretrained 0.25 gen and 0.25 real,0.357600003480911,0.25,200,0.25
RS34 200E pretrained 0.25 gen and 0.1 real,0.276300013065338,0.25,200,0.1
RS34 200E pretrained 0.05 gen and 0.1 real,0.24609999358654,0.05,200,0.1
RS34 200E pretrained 0.05 gen and 0.05 real,0.192300006747246,0.05,200,0.05
RS34 200E pretrained 0.25 gen and 0.05 real,0.226799994707107,0.25,200,0.05
RS34 200E pretrained 0.05 gen and 0.01 real,0.0931999981403351,0.05,200,0.01
RS34 200E pretrained 0.25 gen and 0.01 real,0.104099996387959,0.25,200,0.01
RS34 100E pretrained 1.0 gen and 1.0 real,0.5242999792099,1,100,1
RS34 100E pretrained 1.0 gen and 0.25 real,0.394400000572205,1,100,0.25
RS34 100E pretrained 1.0 gen and 0.1 real,0.317699998617172,1,100,0.1
RS34 100E pretrained 1.0 gen and 0.05 real,0.253899991512299,1,100,0.05
RS34 100E pretrained 1.0 gen and 0.01 real,0.128700003027916,1,100,0.01
RS34 100E pretrained 0.05 gen and 1.0 real,0.489300012588501,0.05,100,1
RS34 100E pretrained 0.25 gen and 1.0 real,0.496300011873245,0.25,100,1
RS34 100E pretrained 0.25 gen and 0.25 real,0.36149999499321,0.25,100,0.25
RS34 100E pretrained 0.05 gen and 0.25 real,0.343100011348724,0.05,100,0.25
RS34 100E pretrained 0.25 gen and 0.1 real,0.284299999475479,0.25,100,0.1
RS34 100E pretrained 0.05 gen and 0.1 real,0.254099994897842,0.05,100,0.1
RS34 100E pretrained 0.25 gen and 0.05 real,0.216000005602837,0.25,100,0.05
RS34 100E pretrained 0.05 gen and 0.05 real,0.18979999423027,0.05,100,0.05
RS34 100E pretrained 0.05 gen and 0.01 real,0.0976999998092651,0.05,100,0.01
RS34 100E pretrained 0.25 gen and 0.01 real,0.114799998700619,0.25,100,0.01
RS34 50E pretrained 1.0 gen and 1.0 real,0.51910001039505,1,50,1
RS34 50E pretrained 1.0 gen and 0.25 real,0.392300009727478,1,50,0.25
RS34 50E pretrained 1.0 gen and 0.1 real,0.305500000715256,1,50,0.1
RS34 50E pretrained 1.0 gen and 0.05 real,0.25670000910759,1,50,0.05
RS34 50E pretrained 1.0 gen and 0.01 real,0.129600003361702,1,50,0.01
RS34 50E pretrained 0.25 gen and 1.0 real,0.507600009441376,0.25,50,1
RS34 50E pretrained 0.05 gen and 1.0 real,0.48309999704361,0.05,50,1
RS34 50E pretrained 0.05 gen and 0.25 real,0.336400002241135,0.05,50,0.25
RS34 50E pretrained 0.25 gen and 0.25 real,0.350800007581711,0.25,50,0.25
RS34 50E pretrained 0.05 gen and 0.1 real,0.245800003409386,0.05,50,0.1
RS34 50E pretrained 0.25 gen and 0.1 real,0.273799985647202,0.25,50,0.1
RS34 50E pretrained 0.05 gen and 0.05 real,0.17679999768734,0.05,50,0.05
RS34 50E pretrained 0.25 gen and 0.05 real,0.209600001573563,0.25,50,0.05
RS34 50E pretrained 0.05 gen and 0.01 real,0.0991000011563301,0.05,50,0.01
RS34 50E pretrained 0.25 gen and 0.01 real,0.109499998390675,0.25,50,0.01
RS34 25E pretrained 1.0 gen and 1.0 real,0.509400010108948,1,25,1
RS34 25E pretrained 1.0 gen and 0.25 real,0.375099986791611,1,25,0.25
RS34 25E pretrained 1.0 gen and 0.1 real,0.295100003480911,1,25,0.1
RS34 25E pretrained 1.0 gen and 0.05 real,0.24719999730587,1,25,0.05
RS34 25E pretrained 1.0 gen and 0.01 real,0.12729999423027,1,25,0.01
RS34 25E pretrained 0.05 gen and 1.0 real,0.483599990606308,0.05,25,1
RS34 25E pretrained 0.25 gen and 1.0 real,0.4932000041008,0.25,25,1
RS34 25E pretrained 0.05 gen and 0.25 real,0.335700005292892,0.05,25,0.25
RS34 25E pretrained 0.25 gen and 0.25 real,0.350400000810623,0.25,25,0.25
RS34 25E pretrained 0.25 gen and 0.1 real,0.248400002717972,0.25,25,0.1
RS34 25E pretrained 0.05 gen and 0.1 real,0.24269999563694,0.05,25,0.1
RS34 25E pretrained 0.25 gen and 0.05 real,0.205200001597404,0.25,25,0.05
RS34 25E pretrained 0.05 gen and 0.05 real,0.178299993276596,0.05,25,0.05
RS34 25E pretrained 0.05 gen and 0.01 real,0.0826999992132187,0.05,25,0.01
RS34 25E pretrained 0.25 gen and 0.01 real,0.124099999666214,0.25,25,0.01
RS34 10E pretrained 1.0 gen and 1.0 real,0.494300007820129,1,10,1
RS34 10E pretrained 1.0 gen and 0.25 real,0.359100013971329,1,10,0.25
RS34 10E pretrained 1.0 gen and 0.1 real,0.279199987649918,1,10,0.1
RS34 10E pretrained 1.0 gen and 0.05 real,0.215299993753433,1,10,0.05
RS34 10E pretrained 1.0 gen and 0.01 real,0.120200000703335,1,10,0.01
RS34 10E pretrained 0.05 gen and 1.0 real,0.486099988222122,0.05,10,1
RS34 10E pretrained 0.25 gen and 1.0 real,0.490200012922287,0.25,10,1
RS34 10E pretrained 0.25 gen and 0.25 real,0.333000004291534,0.25,10,0.25
RS34 10E pretrained 0.05 gen and 0.25 real,0.324099987745285,0.05,10,0.25
RS34 10E pretrained 0.25 gen and 0.1 real,0.247600004076958,0.25,10,0.1
RS34 10E pretrained 0.05 gen and 0.1 real,0.240099996328354,0.05,10,0.1
RS34 10E pretrained 0.25 gen and 0.05 real,0.187099993228912,0.25,10,0.05
RS34 10E pretrained 0.05 gen and 0.05 real,0.169400006532669,0.05,10,0.05
RS34 200E pretrained 0.5 gen and 1.0 real,0.507799983024597,0.5,200,1
RS34 10E pretrained 0.05 gen and 0.01 real,0.089599996805191,0.05,10,0.01
RS34 10E pretrained 0.25 gen and 0.01 real,0.0913000032305718,0.25,10,0.01
RS34 200E pretrained 0.5 gen and 0.25 real,0.36710000038147,0.5,200,0.25
RS34 200E pretrained 0.5 gen and 0.1 real,0.291500002145767,0.5,200,0.1
RS34 200E pretrained 0.5 gen and 0.05 real,0.239199995994568,0.5,200,0.05
RS34 200E pretrained 0.5 gen and 0.01 real,0.124399997293949,0.5,200,0.01
RS34 200E pretrained 0.1 gen and 1.0 real,0.491600006818771,0.1,200,1
RS34 200E pretrained 0.01 gen and 1.0 real,0.488299995660782,0.01,200,1
RS34 200E pretrained 0.1 gen and 0.25 real,0.339199990034103,0.1,200,0.25
RS34 200E pretrained 0.01 gen and 0.25 real,0.324099987745285,0.01,200,0.25
RS34 200E pretrained 0.1 gen and 0.1 real,0.251300007104874,0.1,200,0.1
RS34 200E pretrained 0.01 gen and 0.1 real,0.240600004792213,0.01,200,0.1
RS34 200E pretrained 0.01 gen and 0.05 real,0.177300006151199,0.01,200,0.05
RS34 200E pretrained 0.1 gen and 0.05 real,0.202999994158745,0.1,200,0.05
RS34 100E pretrained 0.5 gen and 1.0 real,0.508800029754639,0.5,100,1
RS34 200E pretrained 0.1 gen and 0.01 real,0.112999998033047,0.1,200,0.01
RS34 200E pretrained 0.01 gen and 0.01 real,0.089599996805191,0.01,200,0.01
RS34 100E pretrained 0.5 gen and 0.25 real,0.37610000371933,0.5,100,0.25
RS34 100E pretrained 0.5 gen and 0.1 real,0.299800008535385,0.5,100,0.1
RS34 100E pretrained 0.5 gen and 0.05 real,0.242300003767014,0.5,100,0.05
RS34 100E pretrained 0.5 gen and 0.01 real,0.125300005078316,0.5,100,0.01
RS34 100E pretrained 0.1 gen and 1.0 real,0.491299986839294,0.1,100,1
RS34 100E pretrained 0.01 gen and 1.0 real,0.48539999127388,0.01,100,1
RS34 100E pretrained 0.1 gen and 0.25 real,0.336699992418289,0.1,100,0.25
RS34 100E pretrained 0.01 gen and 0.25 real,0.331499993801117,0.01,100,0.25
RS34 100E pretrained 0.01 gen and 0.1 real,0.231299996376038,0.01,100,0.1
RS34 100E pretrained 0.1 gen and 0.1 real,0.255299985408783,0.1,100,0.1
RS34 100E pretrained 0.1 gen and 0.05 real,0.199599996209145,0.1,100,0.05
RS34 100E pretrained 0.01 gen and 0.05 real,0.174600005149841,0.01,100,0.05
RS34 50E pretrained 0.5 gen and 1.0 real,0.504899978637695,0.5,50,1
RS34 100E pretrained 0.1 gen and 0.01 real,0.111599996685982,0.1,100,0.01
RS34 100E pretrained 0.01 gen and 0.01 real,0.0763999968767166,0.01,100,0.01
RS34 50E pretrained 0.5 gen and 0.25 real,0.373699992895126,0.5,50,0.25
RS34 50E pretrained 0.5 gen and 0.1 real,0.28659999370575,0.5,50,0.1
RS34 50E pretrained 0.5 gen and 0.05 real,0.227099999785423,0.5,50,0.05
RS34 50E pretrained 0.5 gen and 0.01 real,0.1317999958992,0.5,50,0.01
RS34 50E pretrained 0.01 gen and 1.0 real,0.48429998755455,0.01,50,1
RS34 50E pretrained 0.1 gen and 1.0 real,0.489300012588501,0.1,50,1
RS34 50E pretrained 0.1 gen and 0.25 real,0.340000003576279,0.1,50,0.25
RS34 50E pretrained 0.01 gen and 0.25 real,0.335900008678436,0.01,50,0.25
RS34 50E pretrained 0.1 gen and 0.1 real,0.243900001049042,0.1,50,0.1
RS34 50E pretrained 0.01 gen and 0.1 real,0.237000003457069,0.01,50,0.1
RS34 50E pretrained 0.1 gen and 0.05 real,0.18979999423027,0.1,50,0.05
RS34 50E pretrained 0.01 gen and 0.05 real,0.16779999434948,0.01,50,0.05
RS34 25E pretrained 0.5 gen and 1.0 real,0.499599993228912,0.5,25,1
RS34 50E pretrained 0.1 gen and 0.01 real,0.105200000107288,0.1,50,0.01
RS34 50E pretrained 0.01 gen and 0.01 real,0.0817999988794327,0.01,50,0.01
RS34 25E pretrained 0.5 gen and 0.25 real,0.361299991607666,0.5,25,0.25
RS34 25E pretrained 0.5 gen and 0.1 real,0.272199988365173,0.5,25,0.1
RS34 25E pretrained 0.5 gen and 0.05 real,0.222200006246567,0.5,25,0.05
RS34 25E pretrained 0.5 gen and 0.01 real,0.11710000038147,0.5,25,0.01
RS34 25E pretrained 0.1 gen and 1.0 real,0.48879998922348,0.1,25,1
RS34 25E pretrained 0.01 gen and 1.0 real,0.48989999294281,0.01,25,1
RS34 25E pretrained 0.1 gen and 0.25 real,0.338899999856949,0.1,25,0.25
RS34 25E pretrained 0.01 gen and 0.25 real,0.317699998617172,0.01,25,0.25
RS34 25E pretrained 0.1 gen and 0.1 real,0.247299998998642,0.1,25,0.1
RS34 25E pretrained 0.01 gen and 0.1 real,0.232700005173683,0.01,25,0.1
RS34 25E pretrained 0.1 gen and 0.05 real,0.19820000231266,0.1,25,0.05
RS34 25E pretrained 0.01 gen and 0.05 real,0.172000005841255,0.01,25,0.05
RS34 25E pretrained 0.01 gen and 0.01 real,0.0841000005602837,0.01,25,0.01
RS34 25E pretrained 0.1 gen and 0.01 real,0.101599998772144,0.1,25,0.01
RS34 10E pretrained 0.5 gen and 1.0 real,0.491899996995926,0.5,10,1
RS34 10E pretrained 0.5 gen and 0.25 real,0.345200002193451,0.5,10,0.25
RS34 10E pretrained 0.5 gen and 0.1 real,0.260500013828278,0.5,10,0.1
RS34 10E pretrained 0.5 gen and 0.05 real,0.197999998927116,0.5,10,0.05
RS34 10E pretrained 0.5 gen and 0.01 real,0.0930000022053719,0.5,10,0.01
RS34 10E pretrained 0.1 gen and 1.0 real,0.482899993658066,0.1,10,1
RS34 10E pretrained 0.01 gen and 1.0 real,0.478300005197525,0.01,10,1
RS34 10E pretrained 0.1 gen and 0.25 real,0.328599989414215,0.1,10,0.25
RS34 10E pretrained 0.01 gen and 0.25 real,0.328399986028671,0.01,10,0.25
RS34 10E pretrained 0.01 gen and 0.1 real,0.225099995732307,0.01,10,0.1
RS34 10E pretrained 0.1 gen and 0.1 real,0.240799993276596,0.1,10,0.1
RS34 10E pretrained 0.01 gen and 0.05 real,0.180399999022484,0.01,10,0.05
RS34 10E pretrained 0.1 gen and 0.05 real,0.171800002455711,0.1,10,0.05
RS34 10E pretrained 0.01 gen and 0.01 real,0.0824000015854836,0.01,10,0.01
RS34 10E pretrained 0.1 gen and 0.01 real,0.0882000029087067,0.1,10,0.01
RS34 CIFAR100 0.25 gen Pretraining,0.516700029373169,0.25,,1
RS34 CIFAR100 0.1 gen Pretraining,0.400599986314774,0.1,,1
RS34 CIFAR100 0.05 gen Pretraining,0.288300007581711,0.05,,1
RS34 CIFAR100 0.01 gen Pretraining,0.0935000032186508,0.01,,1
RS34 CIFAR100 1.0 gen Pretraining,0.671999990940094,1,,1


==> data/cifar100_multi_vitb.csv <==
Name,test_acc,gen_data,num_epochs_pre,real_data
ViT-B 200E pretrained 0.01 gen and 0.25 real,,0.01,200,0.25
ViT-B 200E pretrained 0.01 gen and 0.1 real,0.232700005173683,0.01,200,0.1
ViT-B 100E pretrained 0.01 gen and 0.25 real,0.337199985980988,0.01,100,0.25
ViT-B 100E pretrained 0.01 gen and 0.1 real,0.225099995732307,0.01,100,0.1
ViT-B 25E pretrained 0.01 gen and 1.0 real,,0.01,25,1
ViT-B 200E pretrained 0.25 gen and 0.05 real,0.177499994635582,0.25,200,0.05
ViT-B 200E pretrained 0.25 gen and 0.01 real,0.0784000009298325,0.25,200,0.01
ViT-B 100E pretrained 0.25 gen and 0.05 real,0.187999993562698,0.25,100,0.05
ViT-B 100E pretrained 0.25 gen and 0.01 real,0.090499997138977,0.25,100,0.01
ViT-B 50E pretrained 0.01 gen and 0.25 real,0.319000005722046,0.01,50,0.25
ViT-B 50E pretrained 0.25 gen and 0.05 real,0.171200007200241,0.25,50,0.05
ViT-B 50E pretrained 0.25 gen and 0.01 real,0.0917000025510788,0.25,50,0.01
ViT-B 25E pretrained 0.25 gen and 0.05 real,0.179299995303154,0.25,25,0.05
ViT-B 25E pretrained 0.25 gen and 0.01 real,0.0799999982118607,0.25,25,0.01
ViT-B 50E pretrained 0.01 gen and 0.1 real,0.217600002884865,0.01,50,0.1
ViT-B 10E pretrained 0.25 gen and 0.05 real,0.165299996733665,0.25,10,0.05
ViT-B 10E pretrained 0.25 gen and 0.01 real,0.0873000025749207,0.25,10,0.01
ViT-B 200E pretrained 0.05 gen and 0.05 real,0.169200003147125,0.05,200,0.05
ViT-B 200E pretrained 0.05 gen and 0.01 real,0.0803999975323677,0.05,200,0.01
ViT-B 200E pretrained 0.1 gen and 0.05 real,0.173199996352196,0.1,200,0.05
ViT-B 200E pretrained 0.1 gen and 0.01 real,0.0832000002264977,0.1,200,0.01
ViT-B 100E pretrained 0.05 gen and 0.05 real,0.17739999294281,0.05,100,0.05
ViT-B 100E pretrained 0.05 gen and 0.01 real,0.0870999991893768,0.05,100,0.01
ViT-B 100E pretrained 0.1 gen and 0.05 real,0.168400004506111,0.1,100,0.05
ViT-B 50E pretrained 0.05 gen and 0.05 real,0.163599997758865,0.05,50,0.05
ViT-B 100E pretrained 0.1 gen and 0.01 real,0.0825000032782555,0.1,100,0.01
ViT-B 50E pretrained 0.05 gen and 0.01 real,0.0812000036239624,0.05,50,0.01
ViT-B 25E pretrained 0.01 gen and 0.25 real,0.271299988031387,0.01,25,0.25
ViT-B 50E pretrained 0.1 gen and 0.05 real,0.163499996066093,0.1,50,0.05
ViT-B 25E pretrained 0.05 gen and 0.05 real,0.158800005912781,0.05,25,0.05
ViT-B 50E pretrained 0.1 gen and 0.01 real,0.0734999999403954,0.1,50,0.01
ViT-B 25E pretrained 0.05 gen and 0.01 real,0.0826999992132187,0.05,25,0.01
ViT-B 25E pretrained 0.01 gen and 0.1 real,0.204099997878075,0.01,25,0.1
ViT-B CIFAR100 1.0 gen Pretraining,,1,,1
ViT-B 25E pretrained 0.1 gen and 0.05 real,0.151500001549721,0.1,25,0.05
ViT-B 10E pretrained 0.05 gen and 0.05 real,0.163900002837181,0.05,10,0.05
ViT-B 25E pretrained 0.1 gen and 0.01 real,0.0751999989151955,0.1,25,0.01
ViT-B 10E pretrained 0.05 gen and 0.01 real,0.0768000036478043,0.05,10,0.01
ViT-B 200E pretrained 0.01 gen and 0.05 real,0.174500003457069,0.01,200,0.05
ViT-B 10E pretrained 0.1 gen and 0.05 real,0.144299998879433,0.1,10,0.05
ViT-B 200E pretrained 0.01 gen and 0.01 real,0.0806000009179115,0.01,200,0.01
ViT-B 10E pretrained 0.1 gen and 0.01 real,0.0702000036835671,0.1,10,0.01
ViT-B 100E pretrained 0.01 gen and 0.05 real,0.164000004529953,0.01,100,0.05
ViT-B 100E pretrained 0.01 gen and 0.01 real,0.0838000029325485,0.01,100,0.01
ViT-B 50E pretrained 0.01 gen and 0.05 real,0.166999995708466,0.01,50,0.05
ViT-B 10E pretrained 0.01 gen and 0.25 real,0.250900000333786,0.01,10,0.25
ViT-B 50E pretrained 0.01 gen and 0.01 real,0.0881000012159348,0.01,50,0.01
ViT-B 25E pretrained 0.01 gen and 0.05 real,0.155499994754791,0.01,25,0.05
ViT-B 25E pretrained 0.01 gen and 0.01 real,0.0777999982237816,0.01,25,0.01
ViT-B 10E pretrained 0.01 gen and 1.0 real,0.44980001449585,0.01,10,1
ViT-B 10E pretrained 0.01 gen and 0.1 real,0.18350000679493,0.01,10,0.1
ViT-B CIFAR100 0.25 gen Pretraining,0.384200006723404,0.25,,1
ViT-B 10E pretrained 0.01 gen and 0.05 real,0.137799993157387,0.01,10,0.05
ViT-B 10E pretrained 0.01 gen and 0.01 real,0.0860000029206276,0.01,10,0.01
ViT-B CIFAR100 0.05 gen Pretraining,0.209399998188019,0.05,,1
ViT-B CIFAR100 0.5 gen Pretraining,0.470400005578995,0.5,,1
ViT-B CIFAR100 0.1 gen Pretraining,0.281599998474121,0.1,,1
ViT-B CIFAR100 0.01 gen Pretraining,0.109499998390675,0.01,,1


==> data/cifar10_RS34_results.csv <==
Name,test_acc,gen_data,num_epochs_pre,real_data
RS34 C10 100E pretrained 0.5 gen and 1.0 real,0.809099972248077,0.5,100,1
RS34 C10 50E pretrained 0.5 gen and 1.0 real,0.811699986457825,0.5,50,1
RS34 C10 25E pretrained 0.5 gen and 1.0 real,0.80239999294281,0.5,25,1
RS34 C10 10E pretrained 0.5 gen and 1.0 real,0.804300010204315,0.5,10,1
RS34 C10 25E pretrained 0.1 gen and 0.05 real,0.55019998550415,0.1,25,0.05
RS34 C10 10E pretrained 0.1 gen and 0.01 real,0.397300004959106,0.1,10,0.01
RS34 C10 200E pretrained 1.0 gen and 1.0 real,0.812699973583221,1,200,1
RS34 C10 200E pretrained 1.0 gen and 0.25 real,0.751299977302551,1,200,0.25
RS34 C10 200E pretrained 1.0 gen and 0.1 real,0.704999983310699,1,200,0.1
RS34 C10 200E pretrained 1.0 gen and 0.05 real,0.654999971389771,1,200,0.05
RS34 C10 200E pretrained 1.0 gen and 0.01 real,0.543500006198883,1,200,0.01
RS34 C10 200E pretrained 0.5 gen and 1.0 real,0.812900006771088,0.5,200,1
RS34 C10 200E pretrained 0.5 gen and 0.25 real,0.73199999332428,0.5,200,0.25
RS34 C10 200E pretrained 0.5 gen and 0.1 real,0.680299997329712,0.5,200,0.1
RS34 C10 200E pretrained 0.5 gen and 0.05 real,0.637499988079071,0.5,200,0.05
RS34 C10 200E pretrained 0.5 gen and 0.01 real,0.541100025177002,0.5,200,0.01
RS34 C10 200E pretrained 0.25 gen and 1.0 real,0.805800020694733,0.25,200,1
RS34 C10 200E pretrained 0.25 gen and 0.25 real,0.713800013065338,0.25,200,0.25
RS34 C10 200E pretrained 0.25 gen and 0.1 real,0.650699973106384,0.25,200,0.1
RS34 C10 200E pretrained 0.25 gen and 0.05 real,0.612200021743774,0.25,200,0.05
RS34 C10 200E pretrained 0.25 gen and 0.01 real,0.502499997615814,0.25,200,0.01
RS34 C10 200E pretrained 0.1 gen and 1.0 real,0.800999999046326,0.1,200,1
RS34 C10 200E pretrained 0.1 gen and 0.25 real,0.695900022983551,0.1,200,0.25
RS34 C10 200E pretrained 0.1 gen and 0.1 real,0.630500018596649,0.1,200,0.1
RS34 C10 200E pretrained 0.1 gen and 0.05 real,0.574599981307983,0.1,200,0.05
RS34 C10 200E pretrained 0.1 gen and 0.01 real,0.455700010061264,0.1,200,0.01
RS34 C10 200E pretrained 0.05 gen and 1.0 real,0.794099986553192,0.05,200,1
RS34 C10 200E pretrained 0.05 gen and 0.25 real,0.695699989795685,0.05,200,0.25
RS34 C10 200E pretrained 0.05 gen and 0.1 real,0.615899980068207,0.05,200,0.1
RS34 C10 200E pretrained 0.05 gen and 0.05 real,0.559000015258789,0.05,200,0.05
RS34 C10 200E pretrained 0.05 gen and 0.01 real,0.424400001764298,0.05,200,0.01
RS34 C10 200E pretrained 0.01 gen and 1.0 real,0.795499980449677,0.01,200,1
RS34 C10 200E pretrained 0.01 gen and 0.25 real,0.691799998283386,0.01,200,0.25
RS34 C10 200E pretrained 0.01 gen and 0.1 real,0.59909999370575,0.01,200,0.1
RS34 C10 200E pretrained 0.01 gen and 0.05 real,0.532599985599518,0.01,200,0.05
RS34 C10 200E pretrained 0.01 gen and 0.01 real,0.379400014877319,0.01,200,0.01
RS34 C10 50E pretrained 1.0 gen and 1.0 real,0.811999976634979,1,50,1
RS34 C10 10E pretrained 1.0 gen and 1.0 real,0.800000011920929,1,10,1
RS34 C10 100E pretrained 1.0 gen and 1.0 real,0.815199971199036,1,100,1
RS34 C10 25E pretrained 1.0 gen and 1.0 real,0.809800028800964,1,25,1
RS34 C10 50E pretrained 1.0 gen and 0.25 real,0.739199995994568,1,50,0.25
RS34 C10 10E pretrained 1.0 gen and 0.25 real,0.705200016498566,1,10,0.25
RS34 C10 100E pretrained 1.0 gen and 0.25 real,0.745199978351593,1,100,0.25
RS34 C10 25E pretrained 1.0 gen and 0.25 real,0.727100014686585,1,25,0.25
RS34 C10 50E pretrained 1.0 gen and 0.1 real,0.685599982738495,1,50,0.1
RS34 C10 10E pretrained 1.0 gen and 0.1 real,0.646499991416931,1,10,0.1
RS34 C10 100E pretrained 1.0 gen and 0.1 real,0.704599976539612,1,100,0.1
RS34 C10 25E pretrained 1.0 gen and 0.1 real,0.670899987220764,1,25,0.1
RS34 C10 10E pretrained 1.0 gen and 0.05 real,0.589999973773956,1,10,0.05
RS34 C10 50E pretrained 1.0 gen and 0.05 real,0.643899977207184,1,50,0.05
RS34 C10 100E pretrained 1.0 gen and 0.05 real,0.654999971389771,1,100,0.05
RS34 C10 10E pretrained 1.0 gen and 0.01 real,0.48769998550415,1,10,0.01
RS34 C10 50E pretrained 1.0 gen and 0.01 real,0.556400001049042,1,50,0.01
RS34 C10 25E pretrained 1.0 gen and 0.05 real,0.615000009536743,1,25,0.05
RS34 C10 100E pretrained 1.0 gen and 0.01 real,0.543200016021729,1,100,0.01
RS34 C10 25E pretrained 1.0 gen and 0.01 real,0.535000026226044,1,25,0.01
RS34 C10 50E pretrained 0.5 gen and 0.25 real,0.717899978160858,0.5,50,0.25
RS34 C10 10E pretrained 0.5 gen and 0.25 real,0.69760000705719,0.5,10,0.25
RS34 C10 100E pretrained 0.5 gen and 0.25 real,0.729399979114533,0.5,100,0.25
RS34 C10 25E pretrained 0.5 gen and 0.25 real,0.711199998855591,0.5,25,0.25
RS34 C10 10E pretrained 0.5 gen and 0.1 real,0.629899978637695,0.5,10,0.1
RS34 C10 50E pretrained 0.5 gen and 0.1 real,0.663699984550476,0.5,50,0.1
RS34 C10 100E pretrained 0.5 gen and 0.1 real,0.676199972629547,0.5,100,0.1
RS34 C10 25E pretrained 0.5 gen and 0.1 real,0.646799981594086,0.5,25,0.1
RS34 C10 50E pretrained 0.5 gen and 0.05 real,0.620400011539459,0.5,50,0.05
RS34 C10 10E pretrained 0.5 gen and 0.05 real,0.553300023078918,0.5,10,0.05
RS34 C10 100E pretrained 0.5 gen and 0.05 real,0.63510000705719,0.5,100,0.05
RS34 C10 50E pretrained 0.5 gen and 0.01 real,0.511099994182587,0.5,50,0.01
RS34 C10 10E pretrained 0.5 gen and 0.01 real,0.444000005722046,0.5,10,0.01
RS34 C10 25E pretrained 0.5 gen and 0.05 real,0.591499984264374,0.5,25,0.05
RS34 C10 100E pretrained 0.5 gen and 0.01 real,0.524900019168854,0.5,100,0.01
RS34 C10 25E pretrained 0.5 gen and 0.01 real,0.488299995660782,0.5,25,0.01
RS34 C10 50E pretrained 0.25 gen and 1.0 real,0.801800012588501,0.25,50,1
RS34 C10 10E pretrained 0.25 gen and 1.0 real,0.796000003814697,0.25,10,1
RS34 C10 100E pretrained 0.25 gen and 1.0 real,0.801599979400635,0.25,100,1
RS34 C10 25E pretrained 0.25 gen and 1.0 real,0.80239999294281,0.25,25,1
RS34 C10 50E pretrained 0.25 gen and 0.25 real,0.70990002155304,0.25,50,0.25
RS34 C10 10E pretrained 0.25 gen and 0.25 real,0.698000013828278,0.25,10,0.25
RS34 C10 100E pretrained 0.25 gen and 0.25 real,0.713800013065338,0.25,100,0.25
RS34 C10 25E pretrained 0.25 gen and 0.25 real,0.700399994850159,0.25,25,0.25
RS34 C10 50E pretrained 0.25 gen and 0.1 real,0.642499983310699,0.25,50,0.1
RS34 C10 10E pretrained 0.25 gen and 0.1 real,0.614199995994568,0.25,10,0.1
RS34 C10 100E pretrained 0.25 gen and 0.1 real,0.654699981212616,0.25,100,0.1
RS34 C10 25E pretrained 0.25 gen and 0.1 real,0.627600014209747,0.25,25,0.1
RS34 C10 10E pretrained 0.25 gen and 0.05 real,0.540000021457672,0.25,10,0.05
RS34 C10 50E pretrained 0.25 gen and 0.05 real,0.593200027942658,0.25,50,0.05
RS34 C10 100E pretrained 0.25 gen and 0.05 real,0.600799977779388,0.25,100,0.05
RS34 C10 50E pretrained 0.25 gen and 0.01 real,0.465099990367889,0.25,50,0.01
RS34 C10 10E pretrained 0.25 gen and 0.01 real,0.435900002717972,0.25,10,0.01
RS34 C10 25E pretrained 0.25 gen and 0.05 real,0.5625,0.25,25,0.05
RS34 C10 100E pretrained 0.25 gen and 0.01 real,0.501900017261505,0.25,100,0.01
RS34 C10 25E pretrained 0.25 gen and 0.01 real,0.455799996852875,0.25,25,0.01
RS34 C10 10E pretrained 0.1 gen and 1.0 real,0.794300019741058,0.1,10,1
RS34 C10 50E pretrained 0.1 gen and 1.0 real,0.799600005149841,0.1,50,1
RS34 C10 100E pretrained 0.1 gen and 1.0 real,0.800599992275238,0.1,100,1
RS34 C10 25E pretrained 0.1 gen and 1.0 real,0.797399997711182,0.1,25,1
RS34 C10 10E pretrained 0.1 gen and 0.25 real,0.689000010490418,0.1,10,0.25
RS34 C10 50E pretrained 0.1 gen and 0.25 real,0.695699989795685,0.1,50,0.25
RS34 C10 100E pretrained 0.1 gen and 0.25 real,0.700900018215179,0.1,100,0.25
RS34 C10 25E pretrained 0.1 gen and 0.25 real,0.693199992179871,0.1,25,0.25
RS34 C10 10E pretrained 0.1 gen and 0.1 real,0.606199979782105,0.1,10,0.1
RS34 C10 50E pretrained 0.1 gen and 0.1 real,0.620000004768372,0.1,50,0.1
RS34 C10 100E pretrained 0.1 gen and 0.1 real,0.626200020313263,0.1,100,0.1
RS34 C10 25E pretrained 0.1 gen and 0.1 real,0.611000001430512,0.1,25,0.1
RS34 C10 10E pretrained 0.1 gen and 0.05 real,0.536300003528595,0.1,10,0.05
RS34 C10 25E pretrained 0.1 gen and 0.05 real,,0.1,25,0.05
RS34 C10 50E pretrained 0.1 gen and 0.05 real,0.563000023365021,0.1,50,0.05
RS34 C10 100E pretrained 0.1 gen and 0.05 real,0.578299999237061,0.1,100,0.05
RS34 C10 10E pretrained 0.1 gen and 0.01 real,,0.1,10,0.01
RS34 C10 50E pretrained 0.1 gen and 0.01 real,0.432000011205673,0.1,50,0.01
RS34 C10 25E pretrained 0.1 gen and 0.01 real,0.427700012922287,0.1,25,0.01
RS34 C10 100E pretrained 0.1 gen and 0.01 real,0.47749999165535,0.1,100,0.01
RS34 C10 10E pretrained 0.05 gen and 1.0 real,0.789799988269806,0.05,10,1
RS34 C10 25E pretrained 0.05 gen and 1.0 real,0.794000029563904,0.05,25,1
RS34 C10 50E pretrained 0.05 gen and 1.0 real,0.795700013637543,0.05,50,1
RS34 C10 100E pretrained 0.05 gen and 1.0 real,0.79339998960495,0.05,100,1
RS34 C10 10E pretrained 0.05 gen and 0.25 real,0.690100014209747,0.05,10,0.25
RS34 C10 25E pretrained 0.05 gen and 0.25 real,0.680299997329712,0.05,25,0.25
RS34 C10 50E pretrained 0.05 gen and 0.25 real,0.688300013542175,0.05,50,0.25
RS34 C10 100E pretrained 0.05 gen and 0.25 real,0.691900014877319,0.05,100,0.25
RS34 C10 10E pretrained 0.05 gen and 0.1 real,0.598699986934662,0.05,10,0.1
RS34 C10 25E pretrained 0.05 gen and 0.1 real,0.602999985218048,0.05,25,0.1
RS34 C10 50E pretrained 0.05 gen and 0.1 real,0.615400016307831,0.05,50,0.1
RS34 C10 100E pretrained 0.05 gen and 0.1 real,0.610199987888336,0.05,100,0.1
RS34 C10 10E pretrained 0.05 gen and 0.05 real,0.522899985313416,0.05,10,0.05
RS34 C10 25E pretrained 0.05 gen and 0.05 real,0.548200011253357,0.05,25,0.05
RS34 C10 50E pretrained 0.05 gen and 0.05 real,0.538500010967255,0.05,50,0.05
RS34 C10 100E pretrained 0.05 gen and 0.05 real,0.561999976634979,0.05,100,0.05
RS34 C10 10E pretrained 0.05 gen and 0.01 real,0.365500003099442,0.05,10,0.01
RS34 C10 25E pretrained 0.05 gen and 0.01 real,0.414299994707108,0.05,25,0.01
RS34 C10 50E pretrained 0.05 gen and 0.01 real,0.390899986028671,0.05,50,0.01
RS34 C10 100E pretrained 0.05 gen and 0.01 real,0.437999993562698,0.05,100,0.01
RS34 C10 10E pretrained 0.01 gen and 1.0 real,0.796500027179718,0.01,10,1
RS34 C10 25E pretrained 0.01 gen and 1.0 real,0.793299973011017,0.01,25,1
RS34 C10 50E pretrained 0.01 gen and 1.0 real,0.793900012969971,0.01,50,1
RS34 C10 100E pretrained 0.01 gen and 1.0 real,0.795300006866455,0.01,100,1
RS34 C10 10E pretrained 0.01 gen and 0.25 real,0.689300000667572,0.01,10,0.25
RS34 C10 25E pretrained 0.01 gen and 0.25 real,0.685800015926361,0.01,25,0.25
RS34 C10 50E pretrained 0.01 gen and 0.25 real,0.689599990844727,0.01,50,0.25
RS34 C10 100E pretrained 0.01 gen and 0.25 real,0.681400001049042,0.01,100,0.25
RS34 C10 10E pretrained 0.01 gen and 0.1 real,0.59960001707077,0.01,10,0.1
RS34 C10 25E pretrained 0.01 gen and 0.1 real,0.595600008964539,0.01,25,0.1
RS34 C10 50E pretrained 0.01 gen and 0.1 real,0.59500002861023,0.01,50,0.1
RS34 C10 100E pretrained 0.01 gen and 0.1 real,0.598800003528595,0.01,100,0.1
RS34 C10 10E pretrained 0.01 gen and 0.05 real,0.515600025653839,0.01,10,0.05
RS34 C10 50E pretrained 0.01 gen and 0.05 real,0.514500021934509,0.01,50,0.05
RS34 C10 25E pretrained 0.01 gen and 0.05 real,0.52020001411438,0.01,25,0.05
RS34 C10 100E pretrained 0.01 gen and 0.05 real,0.528999984264374,0.01,100,0.05
RS34 C10 100E pretrained 0.01 gen and 0.01 real,0.38740000128746,0.01,100,0.01
RS34 C10 50E pretrained 0.01 gen and 0.01 real,0.380699992179871,0.01,50,0.01
RS34 C10 10E pretrained 0.01 gen and 0.01 real,0.366400003433228,0.01,10,0.01
RS34 C10 25E pretrained 0.01 gen and 0.01 real,0.375499993562698,0.01,25,0.01


==> data/cifar10_multi_mbv3.csv <==
Name,test_acc,gen_data,num_epochs_pre,real_data
MBV3 C10 200E pretrained 0.25 gen and 1.0 real,0.670799970626831,0.25,200,1
MBV3 C10 200E pretrained 0.05 gen and 1.0 real,0.655799984931946,0.05,200,1
MBV3 C10 200E pretrained 1.0 gen and 1.0 real,0.679000020027161,1,200,1
MBV3 C10 200E pretrained 0.25 gen and 0.25 real,0.573899984359741,0.25,200,0.25
MBV3 C10 200E pretrained 0.05 gen and 0.25 real,0.540700018405914,0.05,200,0.25
MBV3 C10 200E pretrained 1.0 gen and 0.25 real,0.611000001430512,1,200,0.25
MBV3 C10 200E pretrained 0.25 gen and 0.1 real,0.516300022602081,0.25,200,0.1
MBV3 C10 200E pretrained 0.05 gen and 0.1 real,0.489399999380112,0.05,200,0.1
MBV3 C10 200E pretrained 1.0 gen and 0.1 real,0.564199984073639,1,200,0.1
MBV3 C10 200E pretrained 0.25 gen and 0.05 real,0.477999985218048,0.25,200,0.05
MBV3 C10 200E pretrained 0.05 gen and 0.05 real,0.44650000333786,0.05,200,0.05
MBV3 C10 200E pretrained 1.0 gen and 0.05 real,0.524600028991699,1,200,0.05
MBV3 C10 200E pretrained 0.25 gen and 0.01 real,0.375600010156631,0.25,200,0.01
MBV3 C10 200E pretrained 0.05 gen and 0.01 real,0.343699991703033,0.05,200,0.01
MBV3 C10 200E pretrained 1.0 gen and 0.01 real,0.455900013446808,1,200,0.01
MBV3 C10 200E pretrained 0.1 gen and 1.0 real,0.640100002288818,0.1,200,1
MBV3 C10 200E pretrained 0.01 gen and 1.0 real,0.617200016975403,0.01,200,1
MBV3 C10 200E pretrained 0.5 gen and 1.0 real,0.667699992656708,0.5,200,1
MBV3 C10 200E pretrained 0.1 gen and 0.25 real,0.53600001335144,0.1,200,0.25
MBV3 C10 200E pretrained 0.01 gen and 0.25 real,0.512700021266937,0.01,200,0.25
MBV3 C10 200E pretrained 0.5 gen and 0.25 real,0.587499976158142,0.5,200,0.25
MBV3 C10 200E pretrained 0.01 gen and 0.1 real,0.446900010108948,0.01,200,0.1
MBV3 C10 200E pretrained 0.1 gen and 0.1 real,0.47979998588562,0.1,200,0.1
MBV3 C10 200E pretrained 0.5 gen and 0.1 real,0.529600024223328,0.5,200,0.1
MBV3 C10 200E pretrained 0.5 gen and 0.05 real,0.503799974918366,0.5,200,0.05
MBV3 C10 200E pretrained 0.1 gen and 0.05 real,0.439999997615814,0.1,200,0.05
MBV3 C10 200E pretrained 0.01 gen and 0.05 real,0.407599985599518,0.01,200,0.05
MBV3 C10 200E pretrained 0.5 gen and 0.01 real,0.406899988651276,0.5,200,0.01
MBV3 C10 200E pretrained 0.1 gen and 0.01 real,0.364100009202957,0.1,200,0.01
MBV3 C10 200E pretrained 0.01 gen and 0.01 real,0.30129998922348,0.01,200,0.01
MBV3 C10 100E pretrained 1.0 gen and 1.0 real,0.669000029563904,1,100,1
MBV3 C10 100E pretrained 1.0 gen and 0.25 real,0.596300005912781,1,100,0.25
MBV3 C10 100E pretrained 1.0 gen and 0.1 real,0.564599990844727,1,100,0.1
MBV3 C10 100E pretrained 1.0 gen and 0.05 real,0.524600028991699,1,100,0.05
MBV3 C10 100E pretrained 1.0 gen and 0.01 real,0.448100000619888,1,100,0.01
MBV3 C10 100E pretrained 0.5 gen and 1.0 real,0.667599976062775,0.5,100,1
MBV3 C10 100E pretrained 0.5 gen and 0.25 real,0.580999970436096,0.5,100,0.25
MBV3 C10 100E pretrained 0.5 gen and 0.1 real,0.534799993038178,0.5,100,0.1
MBV3 C10 50E pretrained 1.0 gen and 1.0 real,0.663100004196167,1,50,1
MBV3 C10 10E pretrained 1.0 gen and 1.0 real,0.632700026035309,1,10,1
MBV3 C10 100E pretrained 0.5 gen and 0.05 real,0.484600007534027,0.5,100,0.05
MBV3 C10 25E pretrained 1.0 gen and 1.0 real,0.646499991416931,1,25,1
MBV3 C10 100E pretrained 0.5 gen and 0.01 real,0.416299998760223,0.5,100,0.01
MBV3 C10 50E pretrained 1.0 gen and 0.25 real,0.589100003242493,1,50,0.25
MBV3 C10 10E pretrained 1.0 gen and 0.25 real,0.551800012588501,1,10,0.25
MBV3 C10 25E pretrained 1.0 gen and 0.25 real,0.565599977970123,1,25,0.25
MBV3 C10 50E pretrained 1.0 gen and 0.1 real,0.539099991321564,1,50,0.1
MBV3 C10 10E pretrained 1.0 gen and 0.1 real,0.492399990558624,1,10,0.1
MBV3 C10 50E pretrained 1.0 gen and 0.05 real,0.506699979305267,1,50,0.05
MBV3 C10 25E pretrained 1.0 gen and 0.1 real,0.512399971485138,1,25,0.1
MBV3 C10 10E pretrained 1.0 gen and 0.05 real,0.442799985408783,1,10,0.05
MBV3 C10 50E pretrained 1.0 gen and 0.01 real,0.436199992895126,1,50,0.01
MBV3 C10 25E pretrained 1.0 gen and 0.05 real,0.48649999499321,1,25,0.05
MBV3 C10 10E pretrained 1.0 gen and 0.01 real,0.373199999332428,1,10,0.01
MBV3 C10 25E pretrained 1.0 gen and 0.01 real,0.38850000500679,1,25,0.01
MBV3 C10 100E pretrained 0.25 gen and 1.0 real,0.664200007915497,0.25,100,1
MBV3 C10 100E pretrained 0.25 gen and 0.25 real,0.567099988460541,0.25,100,0.25
MBV3 C10 100E pretrained 0.25 gen and 0.1 real,0.513499975204468,0.25,100,0.1
MBV3 C10 50E pretrained 0.5 gen and 1.0 real,0.6564000248909,0.5,50,1
MBV3 C10 100E pretrained 0.25 gen and 0.05 real,0.468800008296967,0.25,100,0.05
MBV3 C10 10E pretrained 0.5 gen and 1.0 real,0.659200012683868,0.5,10,1
MBV3 C10 25E pretrained 0.5 gen and 1.0 real,0.656000018119812,0.5,25,1
MBV3 C10 100E pretrained 0.25 gen and 0.01 real,0.390899986028671,0.25,100,0.01
MBV3 C10 50E pretrained 0.5 gen and 0.25 real,0.564800024032593,0.5,50,0.25
MBV3 C10 10E pretrained 0.5 gen and 0.25 real,0.533500015735626,0.5,10,0.25
MBV3 C10 25E pretrained 0.5 gen and 0.25 real,0.554700016975403,0.5,25,0.25
MBV3 C10 50E pretrained 0.5 gen and 0.1 real,0.508499979972839,0.5,50,0.1
MBV3 C10 10E pretrained 0.5 gen and 0.1 real,0.474900007247925,0.5,10,0.1
MBV3 C10 50E pretrained 0.5 gen and 0.05 real,0.467200011014938,0.5,50,0.05
MBV3 C10 25E pretrained 0.5 gen and 0.1 real,0.499099999666214,0.5,25,0.1
MBV3 C10 10E pretrained 0.5 gen and 0.05 real,0.44760000705719,0.5,10,0.05
MBV3 C10 50E pretrained 0.5 gen and 0.01 real,0.374199986457825,0.5,50,0.01
MBV3 C10 25E pretrained 0.5 gen and 0.05 real,0.455599993467331,0.5,25,0.05
MBV3 C10 10E pretrained 0.5 gen and 0.01 real,0.35139998793602,0.5,10,0.01
MBV3 C10 25E pretrained 0.5 gen and 0.01 real,0.356099992990494,0.5,25,0.01
MBV3 C10 100E pretrained 0.1 gen and 1.0 real,0.646799981594086,0.1,100,1
MBV3 C10 100E pretrained 0.1 gen and 0.25 real,0.535600006580353,0.1,100,0.25
MBV3 C10 100E pretrained 0.1 gen and 0.1 real,0.479999989271164,0.1,100,0.1
MBV3 C10 50E pretrained 0.25 gen and 1.0 real,0.652499973773956,0.25,50,1
MBV3 C10 100E pretrained 0.1 gen and 0.05 real,0.431400001049042,0.1,100,0.05
MBV3 C10 10E pretrained 0.25 gen and 1.0 real,0.646499991416931,0.25,10,1
MBV3 C10 100E pretrained 0.1 gen and 0.01 real,0.353100001811981,0.1,100,0.01
MBV3 C10 25E pretrained 0.25 gen and 1.0 real,0.649600028991699,0.25,25,1
MBV3 C10 50E pretrained 0.25 gen and 0.25 real,0.557299971580505,0.25,50,0.25
MBV3 C10 10E pretrained 0.25 gen and 0.25 real,0.539600014686585,0.25,10,0.25
MBV3 C10 25E pretrained 0.25 gen and 0.25 real,0.544600009918213,0.25,25,0.25
MBV3 C10 50E pretrained 0.25 gen and 0.1 real,0.500699996948242,0.25,50,0.1
MBV3 C10 10E pretrained 0.25 gen and 0.1 real,0.470699995756149,0.25,10,0.1
MBV3 C10 50E pretrained 0.25 gen and 0.05 real,0.459300011396408,0.25,50,0.05
MBV3 C10 25E pretrained 0.25 gen and 0.1 real,0.477699995040893,0.25,25,0.1
MBV3 C10 10E pretrained 0.25 gen and 0.05 real,0.429899990558624,0.25,10,0.05
MBV3 C10 50E pretrained 0.25 gen and 0.01 real,0.38060000538826,0.25,50,0.01
MBV3 C10 25E pretrained 0.25 gen and 0.05 real,0.432300001382828,0.25,25,0.05
MBV3 C10 10E pretrained 0.25 gen and 0.01 real,0.319099992513657,0.25,10,0.01
MBV3 C10 25E pretrained 0.25 gen and 0.01 real,0.351000010967255,0.25,25,0.01
MBV3 C10 100E pretrained 0.05 gen and 1.0 real,0.656499981880188,0.05,100,1
MBV3 C10 100E pretrained 0.05 gen and 0.25 real,0.541299998760223,0.05,100,0.25
MBV3 C10 100E pretrained 0.05 gen and 0.1 real,0.480199992656708,0.05,100,0.1
MBV3 C10 100E pretrained 0.05 gen and 0.05 real,0.433099985122681,0.05,100,0.05
MBV3 C10 50E pretrained 0.1 gen and 1.0 real,0.646799981594086,0.1,50,1
MBV3 C10 100E pretrained 0.05 gen and 0.01 real,0.355399996042252,0.05,100,0.01
MBV3 C10 10E pretrained 0.1 gen and 1.0 real,0.641499996185303,0.1,10,1
MBV3 C10 25E pretrained 0.1 gen and 1.0 real,0.642300009727478,0.1,25,1
MBV3 C10 50E pretrained 0.1 gen and 0.25 real,0.522300004959106,0.1,50,0.25
MBV3 C10 10E pretrained 0.1 gen and 0.25 real,0.527100026607513,0.1,10,0.25
MBV3 C10 25E pretrained 0.1 gen and 0.25 real,0.530900001525879,0.1,25,0.25
MBV3 C10 50E pretrained 0.1 gen and 0.1 real,0.467599987983704,0.1,50,0.1
MBV3 C10 10E pretrained 0.1 gen and 0.1 real,0.462399989366531,0.1,10,0.1
MBV3 C10 25E pretrained 0.1 gen and 0.1 real,0.458200007677078,0.1,25,0.1
MBV3 C10 50E pretrained 0.1 gen and 0.05 real,0.428200006484985,0.1,50,0.05
MBV3 C10 10E pretrained 0.1 gen and 0.05 real,0.41100001335144,0.1,10,0.05
MBV3 C10 25E pretrained 0.1 gen and 0.05 real,0.425700008869171,0.1,25,0.05
MBV3 C10 50E pretrained 0.1 gen and 0.01 real,0.354600012302399,0.1,50,0.01
MBV3 C10 25E pretrained 0.1 gen and 0.01 real,0.328599989414215,0.1,25,0.01
MBV3 C10 10E pretrained 0.1 gen and 0.01 real,0.312099993228912,0.1,10,0.01
MBV3 C10 100E pretrained 0.01 gen and 1.0 real,0.618300020694733,0.01,100,1
MBV3 C10 100E pretrained 0.01 gen and 0.25 real,0.517599999904633,0.01,100,0.25
MBV3 C10 100E pretrained 0.01 gen and 0.1 real,0.45210000872612,0.01,100,0.1
MBV3 C10 100E pretrained 0.01 gen and 0.05 real,0.415600001811981,0.01,100,0.05
MBV3 C10 50E pretrained 0.05 gen and 1.0 real,0.644299983978272,0.05,50,1
MBV3 C10 100E pretrained 0.01 gen and 0.01 real,0.287900000810623,0.01,100,0.01
MBV3 C10 25E pretrained 0.05 gen and 1.0 real,0.647700011730194,0.05,25,1
MBV3 C10 10E pretrained 0.05 gen and 1.0 real,0.644500017166138,0.05,10,1
MBV3 C10 50E pretrained 0.05 gen and 0.25 real,0.536199986934662,0.05,50,0.25
MBV3 C10 25E pretrained 0.05 gen and 0.25 real,0.534699976444244,0.05,25,0.25
MBV3 C10 10E pretrained 0.05 gen and 0.25 real,0.52649998664856,0.05,10,0.25
MBV3 C10 50E pretrained 0.05 gen and 0.1 real,0.467900007963181,0.05,50,0.1
MBV3 C10 25E pretrained 0.05 gen and 0.1 real,0.456999987363815,0.05,25,0.1
MBV3 C10 10E pretrained 0.05 gen and 0.1 real,0.460500001907349,0.05,10,0.1
MBV3 C10 50E pretrained 0.05 gen and 0.05 real,0.41499999165535,0.05,50,0.05
MBV3 C10 25E pretrained 0.05 gen and 0.05 real,0.418500006198883,0.05,25,0.05
MBV3 C10 10E pretrained 0.05 gen and 0.05 real,0.408699989318848,0.05,10,0.05
MBV3 C10 50E pretrained 0.05 gen and 0.01 real,0.343899995088577,0.05,50,0.01
MBV3 C10 25E pretrained 0.05 gen and 0.01 real,0.316900014877319,0.05,25,0.01
MBV3 C10 10E pretrained 0.05 gen and 0.01 real,0.277999997138977,0.05,10,0.01
MBV3 C10 50E pretrained 0.01 gen and 1.0 real,0.625899970531464,0.01,50,1
MBV3 C10 25E pretrained 0.01 gen and 1.0 real,0.635399997234345,0.01,25,1
MBV3 C10 10E pretrained 0.01 gen and 1.0 real,0.627399981021881,0.01,10,1
MBV3 C10 50E pretrained 0.01 gen and 0.25 real,0.508300006389618,0.01,50,0.25
MBV3 C10 25E pretrained 0.01 gen and 0.25 real,0.511099994182587,0.01,25,0.25
MBV3 C10 10E pretrained 0.01 gen and 0.25 real,0.51230001449585,0.01,10,0.25
RS34 C10 50E pretrained 0.01 gen and 0.1 real,0.44200000166893,0.01,50,0.1
RS34 C10 25E pretrained 0.01 gen and 0.1 real,0.457199990749359,0.01,25,0.1
RS34 C10 10E pretrained 0.01 gen and 0.1 real,0.461699992418289,0.01,10,0.1
RS34 C10 10E pretrained 0.01 gen and 0.05 real,0.409900009632111,0.01,10,0.05
RS34 C10 50E pretrained 0.01 gen and 0.05 real,0.408100008964539,0.01,50,0.05
RS34 C10 25E pretrained 0.01 gen and 0.05 real,0.400400012731552,0.01,25,0.05
RS34 C10 50E pretrained 0.01 gen and 0.01 real,0.25560000538826,0.01,50,0.01
RS34 C10 25E pretrained 0.01 gen and 0.01 real,0.270399987697601,0.01,25,0.01
RS34 C10 10E pretrained 0.01 gen and 0.01 real,0.268400013446808,0.01,10,0.01
RS34 CIFAR10 1.0 gen Pretraining,0.770399987697601,1,,1
RS34 CIFAR10 0.5 gen Pretraining,0.71969997882843,0.5,,1
RS34 CIFAR10 0.25 gen Pretraining,0.645600020885468,0.25,,1
RS34 CIFAR10 0.1 gen Pretraining,0.550400018692017,0.1,,1
RS34 CIFAR10 0.01 gen Pretraining,0.300799995660782,0.01,,1
RS34 CIFAR10 0.05 gen Pretraining,0.514400005340576,0.05,,1


==> data/export_results.csv <==
Name,num_epochs_pre,gen_data,real_data,test_acc,State,Notes,User,Tags,Created,Runtime,Sweep,batch_size,lr,optimiser,total_epochs,lr_scheduler,epoch,test_loss,train_acc,train_loss,valid_acc,valid_loss
RS34 200E pretrained 0.5 gen and 1.0 real,200,0.5,1,0.817799985408783,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T09:56:21.000Z,2171,,128,0.0002,adam,200,,199,0.704384863376617,0.855374991893768,0.473913550376892,0.752900004386902,0.210243225097656
RS34 200E pretrained 0.5 gen and 0.1 real,200,0.5,0.1,0.697399973869324,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T09:43:21.000Z,775,,128,0.0002,adam,200,,199,0.993526577949524,0.856750011444092,0.589556574821472,0.614300012588501,0.854244947433472
RS34 200E pretrained 0.5 gen and 0.05 real,200,0.5,0.05,0.657899975776672,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T09:32:26.000Z,650,,128,0.0002,adam,200,,199,2.19568204879761,0.850499987602234,0.529763758182526,0.574999988079071,1.87122428417206
RS34 200E pretrained 0.5 gen and 0.01 real,200,0.5,0.01,0.566799998283386,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T09:23:26.000Z,535,,128,0.0002,adam,200,,199,1.45207667350769,0.822499990463257,0.835718810558319,0.473800003528595,3.11289000511169
RS34 100E pretrained 0.5 gen and 1.0 real,100,0.5,1,0.820999979972839,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T08:46:56.000Z,2185,,128,0.0002,adam,200,,199,0.940481543540955,0.851499974727631,0.495436459779739,0.748700022697449,1.05986404418945
RS34 100E pretrained 0.5 gen and 0.1 real,100,0.5,0.1,0.698599994182587,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T08:33:39.000Z,791,,128,0.0002,adam,200,,199,1.50900149345398,0.85275000333786,0.652430772781372,0.615400016307831,3.19755148887634
RS34 100E pretrained 0.5 gen and 0.05 real,100,0.5,0.05,0.649500012397766,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T08:22:48.000Z,646,,128,0.0002,adam,200,,199,1.5480409860611,0.851499974727631,0.392866432666779,0.553099989891052,1.43891191482544
RS34 100E pretrained 0.5 gen and 0.01 real,100,0.5,0.01,0.533800005912781,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T08:13:56.000Z,527,,128,0.0002,adam,200,,199,1.87879741191864,0.824999988079071,0.588503420352936,0.439000010490418,1.82781994342804
RS34 50E pretrained 0.5 gen and 1.0 real,50,0.5,1,0.810699999332428,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T07:37:51.000Z,2160,,128,0.0002,adam,200,,199,1.07014095783234,0.845650017261505,0.293829530477524,0.743900001049042,0.921901285648346
RS34 50E pretrained 0.5 gen and 0.1 real,50,0.5,0.1,0.677900016307831,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T07:24:45.000Z,781,,128,0.0002,adam,200,,199,1.86003637313843,0.831250011920929,0.603039264678955,0.589800000190735,1.13863909244537
RS34 50E pretrained 0.5 gen and 0.05 real,50,0.5,0.05,0.635500013828278,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T07:14:02.000Z,637,,128,0.0002,adam,200,,199,1.11795389652252,0.83950001001358,0.424217462539673,0.558000028133392,2.10508728027344
RS34 50E pretrained 0.5 gen and 0.01 real,50,0.5,0.01,0.53030002117157,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T07:05:12.000Z,525,,128,0.0002,adam,200,,199,3.10342288017273,0.802500009536743,0.222205862402916,0.420199990272522,1.23929607868195
RS34 25E pretrained 0.5 gen and 1.0 real,25,0.5,1,0.808799982070923,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T06:29:07.000Z,2160,,128,0.0002,adam,200,,199,0.684403419494629,0.845574975013733,0.473573535680771,0.735099971294403,0.793546438217163
RS34 25E pretrained 0.5 gen and 0.1 real,25,0.5,0.1,0.655099987983704,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T06:15:45.000Z,797,,128,0.0002,adam,200,,199,1.2003139257431,0.811749994754791,0.809424519538879,0.570999979972839,1.66021573543549
RS34 25E pretrained 0.5 gen and 0.05 real,25,0.5,0.05,0.598900020122528,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T06:04:24.000Z,676,,128,0.0002,adam,200,,199,2.45970988273621,0.832499980926514,0.348785310983658,0.522300004959106,1.57245242595673
RS34 25E pretrained 0.5 gen and 0.01 real,25,0.5,0.01,0.513700008392334,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T05:54:48.000Z,571,,128,0.0002,adam,200,,199,1.97921359539032,0.8125,1.03391253948212,0.419800013303757,1.69181168079376
RS34 10E pretrained 0.5 gen and 1.0 real,10,0.5,1,0.802299976348877,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T05:17:53.000Z,2210,,128,0.0002,adam,200,,199,0.758170425891876,0.838800013065338,0.58104932308197,0.728500008583069,1.2396502494812
RS34 10E pretrained 0.5 gen and 0.1 real,10,0.5,0.1,0.637099981307983,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T05:04:17.000Z,811,,128,0.0002,adam,200,,199,1.17257285118103,0.800499975681305,0.497808873653412,0.549099981784821,1.65805292129517
RS34 10E pretrained 0.5 gen and 0.05 real,10,0.5,0.05,0.569000005722046,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T04:53:07.000Z,665,,128,0.0002,adam,200,,199,1.53290021419525,0.814000010490418,0.420970290899277,0.496300011873245,1.81240487098694
RS34 10E pretrained 0.5 gen and 0.01 real,10,0.5,0.01,0.45770001411438,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T04:43:51.000Z,551,,128,0.0002,adam,200,,199,2.33737277984619,0.764999985694885,0.602722525596619,0.367300003767013,2.42635369300842
RS34 200E pretrained 0.25 gen and 1.0 real,200,0.25,1,0.806999981403351,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T04:06:58.000Z,2207,,128,0.0002,adam,200,,199,1.14092516899109,0.849900007247925,0.263649642467499,0.74370002746582,0.982656240463257
RS34 200E pretrained 0.25 gen and 0.1 real,200,0.25,0.1,0.671999990940094,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T03:53:12.000Z,820,,128,0.0002,adam,200,,199,1.79739892482758,0.839749991893768,0.315769851207733,0.581499993801117,0.718246817588806
RS34 200E pretrained 0.25 gen and 0.05 real,200,0.25,0.05,0.612900018692017,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T03:41:59.000Z,668,,128,0.0002,adam,200,,199,1.7067528963089,0.837000012397766,0.561163783073425,0.534699976444244,1.92658722400665
RS34 200E pretrained 0.25 gen and 0.01 real,200,0.25,0.01,0.505299985408783,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T03:32:41.000Z,553,,128,0.0002,adam,200,,199,1.90960049629211,0.8125,0.498028367757797,0.419299989938736,1.79463672637939
RS34 100E pretrained 0.25 gen and 1.0 real,100,0.25,1,0.806500017642975,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T02:56:00.000Z,2196,,128,0.0002,adam,200,,199,1.10671079158783,0.850175023078918,0.519536435604095,0.729200005531311,0.998063743114471
RS34 100E pretrained 0.25 gen and 0.1 real,100,0.25,0.1,0.668299973011017,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T02:42:12.000Z,823,,128,0.0002,adam,200,,199,1.34988021850586,0.832750022411346,0.520828545093536,0.584200024604797,1.71424770355225
RS34 100E pretrained 0.25 gen and 0.05 real,100,0.25,0.05,0.616800010204315,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T02:30:51.000Z,675,,128,0.0002,adam,200,,199,1.57513248920441,0.840499997138977,0.482609838247299,0.531700015068054,0.621690690517426
RS34 100E pretrained 0.25 gen and 0.01 real,100,0.25,0.01,0.51639997959137,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T02:21:19.000Z,567,,128,0.0002,adam,200,,199,2.58263278007507,0.807500004768372,0.739879250526428,0.417699992656708,2.18499302864075
RS34 50E pretrained 0.25 gen and 1.0 real,50,0.25,1,0.803600013256073,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T01:44:12.000Z,2222,,128,0.0002,adam,200,,199,0.485549598932266,0.842249989509583,0.360423386096954,0.738399982452393,0.86264842748642
RS34 50E pretrained 0.25 gen and 0.1 real,50,0.25,0.1,0.651600003242493,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T01:30:11.000Z,836,,128,0.0002,adam,200,,199,2.10678791999817,0.819249987602234,0.579554855823517,0.568599998950958,2.00012373924255
RS34 50E pretrained 0.25 gen and 0.05 real,50,0.25,0.05,0.589399993419647,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T01:18:26.000Z,700,,128,0.0002,adam,200,,199,1.45300352573395,0.822499990463257,0.538918852806091,0.507200002670288,2.53458046913147
RS34 50E pretrained 0.25 gen and 0.01 real,50,0.25,0.01,0.491400003433228,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T01:08:14.000Z,607,,128,0.0002,adam,200,,199,2.09430909156799,0.802500009536743,0.92851847410202,0.406199991703034,1.88700723648071
RS34 25E pretrained 0.25 gen and 1.0 real,25,0.25,1,0.797900021076202,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T00:30:33.000Z,2252,,128,0.0002,adam,200,,199,1.13801836967468,0.843800008296967,0.572319805622101,0.731100022792816,1.12796700000763
RS34 25E pretrained 0.25 gen and 0.1 real,25,0.25,0.1,0.640699982643127,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T00:16:02.000Z,865,,128,0.0002,adam,200,,199,1.72619438171387,0.810750007629395,0.670194685459137,0.554199993610382,1.45605087280273
RS34 25E pretrained 0.25 gen and 0.05 real,25,0.25,0.05,0.572399973869324,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T00:04:06.000Z,711,,128,0.0002,adam,200,,199,2.03676223754883,0.810999989509583,0.725257992744446,0.491699993610382,1.683589220047
RS34 25E pretrained 0.25 gen and 0.01 real,25,0.25,0.01,0.478899985551834,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T23:53:47.000Z,613,,128,0.0002,adam,200,,199,2.33006262779236,0.757499992847443,1.00820004940033,0.393700003623962,1.99426531791687
RS34 10E pretrained 0.25 gen and 1.0 real,10,0.25,1,0.800400018692017,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T23:16:06.000Z,2256,,128,0.0002,adam,200,,199,1.02192091941834,0.833899974822998,0.444734960794449,0.725300014019012,1.28799629211426
RS34 10E pretrained 0.25 gen and 0.1 real,10,0.25,0.1,0.617500007152557,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T23:02:49.000Z,792,,128,0.0002,adam,200,,199,1.7492493391037,0.775749981403351,0.481315970420837,0.531000018119812,1.31453883647919
RS34 10E pretrained 0.25 gen and 0.05 real,10,0.25,0.05,0.553799986839294,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T22:51:37.000Z,667,,128,0.0002,adam,200,,199,2.31664657592773,0.792999982833862,0.518723130226135,0.466199994087219,1.80299174785614
RS34 10E pretrained 0.25 gen and 0.01 real,10,0.25,0.01,0.44420000910759,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T22:42:23.000Z,548,,128,0.0002,adam,200,,199,2.04353165626526,0.72000002861023,1.54649615287781,0.353500008583069,4.02429056167603
RS34 200E pretrained 0.1 gen and 1.0 real,200,0.1,1,0.801800012588501,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T22:05:55.000Z,2182,,128,0.0002,adam,200,,199,0.963271141052246,0.842275023460388,0.627472221851349,0.726000010967255,0.636447668075562
RS34 200E pretrained 0.1 gen and 0.1 real,200,0.1,0.1,0.636399984359741,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T21:52:18.000Z,811,,128,0.0002,adam,200,,199,1.20269119739532,0.813250005245209,0.430850118398666,0.552699983119965,2.43275713920593
RS34 200E pretrained 0.1 gen and 0.05 real,200,0.1,0.05,0.583100020885468,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T21:41:33.000Z,639,,128,0.0002,adam,200,,199,1.96767008304596,0.844500005245209,0.523177623748779,0.5,1.44672131538391
RS34 200E pretrained 0.1 gen and 0.01 real,200,0.1,0.01,0.467299997806549,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T21:32:45.000Z,523,,128,0.0002,adam,200,,199,1.95213270187378,0.819999992847443,1.0793970823288,0.380400002002716,2.21412205696106
RS34 100E pretrained 0.1 gen and 1.0 real,100,0.1,1,0.802699983119965,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T20:56:42.000Z,2157,,128,0.0002,adam,200,,199,0.832390666007996,0.844574987888336,0.369669407606125,0.726899981498718,0.534731447696686
RS34 100E pretrained 0.1 gen and 0.1 real,100,0.1,0.1,0.63239997625351,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T20:43:45.000Z,772,,128,0.0002,adam,200,,199,1.3888543844223,0.805000007152557,0.618920266628265,0.553799986839294,1.32646656036377
RS34 100E pretrained 0.1 gen and 0.05 real,100,0.1,0.05,0.571300029754639,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T20:33:11.000Z,629,,128,0.0002,adam,200,,199,2.39120221138,0.832499980926514,0.698378920555115,0.495000004768372,2.19379639625549
RS34 100E pretrained 0.1 gen and 0.01 real,100,0.1,0.01,0.459199994802475,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T20:24:36.000Z,509,,128,0.0002,adam,200,,199,2.76122093200684,0.805000007152557,0.912794888019562,0.378100007772446,1.85466492176056
RS34 50E pretrained 0.1 gen and 1.0 real,50,0.1,1,0.797800004482269,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T19:48:33.000Z,2158,,128,0.0002,adam,200,,199,1.35371518135071,0.839775025844574,0.558459222316742,0.730099976062775,0.751144587993622
RS34 50E pretrained 0.1 gen and 0.1 real,50,0.1,0.1,0.619700014591217,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T19:35:45.000Z,763,,128,0.0002,adam,200,,199,2.03563666343689,0.800999999046326,1.18122267723084,0.539900004863739,1.67745387554169
RS34 50E pretrained 0.1 gen and 0.05 real,50,0.1,0.05,0.567300021648407,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T19:25:20.000Z,620,,128,0.0002,adam,200,,199,2.04557704925537,0.802500009536743,0.583798825740814,0.491499990224838,3.33738136291504
RS34 50E pretrained 0.1 gen and 0.01 real,50,0.1,0.01,0.433099985122681,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T19:16:32.000Z,523,,128,0.0002,adam,200,,199,2.00151300430298,0.790000021457672,1.12843561172485,0.361000001430511,2.13765430450439
RS34 25E pretrained 0.1 gen and 1.0 real,25,0.1,1,0.797999978065491,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T18:40:23.000Z,2163,,128,0.0002,adam,200,,199,1.25302839279175,0.837825000286102,0.527791023254395,0.729099988937378,1.66461074352264
RS34 25E pretrained 0.1 gen and 0.1 real,25,0.1,0.1,0.611400008201599,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T18:27:32.000Z,765,,128,0.0002,adam,200,,199,1.54209542274475,0.781750023365021,0.533433139324188,0.5314000248909,1.07390642166138
RS34 25E pretrained 0.1 gen and 0.05 real,25,0.1,0.05,0.555100023746491,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T18:16:52.000Z,635,,128,0.0002,adam,200,,199,1.78030943870544,0.782999992370606,0.59943163394928,0.468199998140335,2.34212136268616
RS34 25E pretrained 0.1 gen and 0.01 real,25,0.1,0.01,0.434899985790253,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T18:08:08.000Z,519,,128,0.0002,adam,200,,199,1.84788525104523,0.759999990463257,0.679587185382843,0.345400005578995,2.17364716529846
RS34 10E pretrained 0.1 gen and 1.0 real,10,0.1,1,0.80129998922348,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T17:32:03.000Z,2159,,128,0.0002,adam,200,,199,0.62468820810318,0.8367999792099,0.340271502733231,0.717899978160858,1.40942597389221
RS34 10E pretrained 0.1 gen and 0.1 real,10,0.1,0.1,0.60589998960495,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T17:19:12.000Z,765,,128,0.0002,adam,200,,199,1.74164366722107,0.775250017642975,0.758505761623383,0.525099992752075,1.92157256603241
RS34 10E pretrained 0.1 gen and 0.05 real,10,0.1,0.05,0.536099970340729,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T17:08:47.000Z,620,,128,0.0002,adam,200,,199,2.37012410163879,0.784500002861023,0.596475064754486,0.454699993133545,2.20806622505188
RS34 10E pretrained 0.1 gen and 0.01 real,10,0.1,0.01,0.400900006294251,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T16:59:57.000Z,525,,128,0.0002,adam,200,,199,2.45884156227112,0.677500009536743,1.07331943511963,0.321099996566772,1.67355275154114
RS34 200E pretrained 0.05 gen and 1.0 real,200,0.05,1,0.80019998550415,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T16:23:30.000Z,2182,,128,0.0002,adam,200,,199,0.712984621524811,0.843400001525879,0.437288701534271,0.729499995708466,1.19444525241852
RS34 200E pretrained 0.05 gen and 0.1 real,200,0.05,0.1,0.624800026416779,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T16:10:26.000Z,779,,128,0.0002,adam,200,,199,1.986696600914,0.810750007629395,0.593983829021454,0.544399976730347,1.31939005851746
RS34 200E pretrained 0.05 gen and 0.05 real,200,0.05,0.05,0.560199975967407,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T15:59:47.000Z,634,,128,0.0002,adam,200,,199,2.98343110084534,0.80400002002716,0.767402291297913,0.480100005865097,1.56285512447357
RS34 200E pretrained 0.05 gen and 0.01 real,200,0.05,0.01,0.468899995088577,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T15:51:05.000Z,517,,128,0.0002,adam,200,,199,2.42762136459351,0.752499997615814,1.27879786491394,0.3716000020504,2.24029660224915
RS34 100E pretrained 0.05 gen and 1.0 real,100,0.05,1,0.802500009536743,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T15:15:04.000Z,2156,,128,0.0002,adam,200,,199,0.957955420017242,0.837949991226196,0.555017709732056,0.739300012588501,0.525603413581848
RS34 100E pretrained 0.05 gen and 0.1 real,100,0.05,0.1,0.625500023365021,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T15:02:16.000Z,763,,128,0.0002,adam,200,,199,1.56870222091675,0.797999978065491,0.837612986564636,0.533599972724915,1.49421453475952
RS34 100E pretrained 0.05 gen and 0.05 real,100,0.05,0.05,0.563399970531464,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T14:51:58.000Z,612,,128,0.0002,adam,200,,199,2.1594181060791,0.80349999666214,0.629217326641083,0.474700003862381,3.11995697021484
RS34 100E pretrained 0.05 gen and 0.01 real,100,0.05,0.01,0.433999985456467,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T14:43:00.000Z,532,,128,0.0002,adam,200,,199,1.9210342168808,0.807500004768372,0.736006200313568,0.349299997091293,2.36693596839905
RS34 50E pretrained 0.05 gen and 1.0 real,50,0.05,1,0.800400018692017,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T14:06:46.000Z,2169,,128,0.0002,adam,200,,199,1.07301425933838,0.836300015449524,0.413070291280746,0.732999980449677,1.05400204658508
RS34 50E pretrained 0.05 gen and 0.1 real,50,0.05,0.1,0.606100022792816,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T13:53:36.000Z,785,,128,0.0002,adam,200,,199,1.60277128219605,0.795499980449677,0.42063695192337,0.529299974441528,1.80117249488831
RS34 50E pretrained 0.05 gen and 0.05 real,50,0.05,0.05,0.55460000038147,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T13:42:54.000Z,637,,128,0.0002,adam,200,,199,1.62550365924835,0.80400002002716,0.725877165794373,0.470099985599518,2.32632827758789
RS34 50E pretrained 0.05 gen and 0.01 real,50,0.05,0.01,0.402900010347366,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T13:34:10.000Z,519,,128,0.0002,adam,200,,199,2.10252141952515,0.752499997615814,0.7067990899086,0.329899996519089,1.71931862831116
RS34 25E pretrained 0.05 gen and 1.0 real,25,0.05,1,0.797999978065491,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T12:58:09.000Z,2156,,128,0.0002,adam,200,,199,1.26061391830444,0.837975025177002,0.508541285991669,0.724799990653992,1.35803866386414
RS34 25E pretrained 0.05 gen and 0.1 real,25,0.05,0.1,0.601300001144409,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T12:45:07.000Z,777,,128,0.0002,adam,200,,199,0.961310625076294,0.775250017642975,0.603357493877411,0.526199996471405,2.45169305801392
RS34 25E pretrained 0.05 gen and 0.05 real,25,0.05,0.05,0.532800018787384,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T12:34:33.000Z,629,,128,0.0002,adam,200,,199,2.52584671974182,0.791499972343445,0.709693551063538,0.461400002241135,2.46097278594971
RS34 25E pretrained 0.05 gen and 0.01 real,25,0.05,0.01,0.408199995756149,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T12:25:57.000Z,511,,128,0.0002,adam,200,,199,2.56268763542175,0.757499992847443,1.29654312133789,0.317600011825561,2.25496411323547
RS34 10E pretrained 0.05 gen and 1.0 real,10,0.05,1,0.793500006198883,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T11:49:29.000Z,2182,,128,0.0002,adam,200,,199,1.31189262866974,0.834224998950958,0.407724261283875,0.721499979496002,0.907141208648681
RS34 10E pretrained 0.05 gen and 0.1 real,10,0.05,0.1,0.596199989318848,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T11:36:09.000Z,795,,128,0.0002,adam,200,,199,1.57678413391113,0.780499994754791,1.19753551483154,0.50900000333786,1.31084847450256
RS34 10E pretrained 0.05 gen and 0.05 real,10,0.05,0.05,0.528199970722199,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T11:25:23.000Z,641,,128,0.0002,adam,200,,199,1.55569219589233,0.745999991893768,0.81004798412323,0.462399989366531,2.01127672195435
RS34 10E pretrained 0.05 gen and 0.01 real,10,0.05,0.01,0.379099994897842,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T11:16:27.000Z,531,,128,0.0002,adam,200,,199,2.409503698349,0.617500007152557,1.76323449611664,0.300999999046326,2.56924295425415
RS34 200E pretrained 0.01 gen and 1.0 real,200,0.01,1,0.794099986553192,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T10:40:04.000Z,2176,,128,0.0002,adam,200,,199,0.768079578876495,0.834224998950958,0.636895060539246,0.730400025844574,1.76930546760559
RS34 200E pretrained 0.01 gen and 0.1 real,200,0.01,0.1,0.598299980163574,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T10:26:58.000Z,781,,128,0.0002,adam,200,,199,2.07594275474548,0.765749990940094,0.895790755748749,0.510800004005432,1.79330742359161
RS34 200E pretrained 0.01 gen and 0.05 real,200,0.01,0.05,0.518700003623962,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T10:16:14.000Z,639,,128,0.0002,adam,200,,199,1.08912062644959,0.767499983310699,0.755269408226013,0.438300013542175,1.78469574451447
RS34 200E pretrained 0.01 gen and 0.01 real,200,0.01,0.01,0.382499992847443,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T10:07:21.000Z,527,,128,0.0002,adam,200,,199,1.97038018703461,0.660000026226044,0.904857218265533,0.308699995279312,2.5679886341095
RS34 100E pretrained 0.01 gen and 1.0 real,100,0.01,1,0.799000024795532,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T09:31:19.000Z,2157,,128,0.0002,adam,200,,199,0.657093524932861,0.836125016212463,0.576379776000977,0.724200010299683,3.63016557693481
RS34 100E pretrained 0.01 gen and 0.1 real,100,0.01,0.1,0.611400008201599,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T09:18:09.000Z,785,,128,0.0002,adam,200,,199,1.73798584938049,0.774249970912933,0.527468025684357,0.511799991130829,1.45915377140045
RS34 100E pretrained 0.01 gen and 0.05 real,100,0.01,0.05,0.520600020885468,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T09:07:26.000Z,637,,128,0.0002,adam,200,,199,1.58116257190704,0.756500005722046,0.76831716299057,0.436500012874603,2.39661073684692
RS34 100E pretrained 0.01 gen and 0.01 real,100,0.01,0.01,0.37389999628067,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T08:58:40.000Z,521,,128,0.0002,adam,200,,199,1.63638508319855,0.677500009536743,1.53024935722351,0.310999989509583,1.40627443790436
RS34 50E pretrained 0.01 gen and 1.0 real,50,0.01,1,0.796800017356873,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T08:22:27.000Z,2168,,128,0.0002,adam,200,,199,0.653863608837128,0.839824974536896,0.409271836280823,0.713500022888184,1.79374420642853
RS34 50E pretrained 0.01 gen and 0.1 real,50,0.01,0.1,0.598599970340729,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T08:09:27.000Z,775,,128,0.0002,adam,200,,199,1.63763499259949,0.76324999332428,0.550394356250763,0.511500000953674,1.90149104595184
RS34 50E pretrained 0.01 gen and 0.05 real,50,0.01,0.05,0.515500009059906,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T07:58:48.000Z,634,,128,0.0002,adam,200,,199,1.61480581760407,0.763000011444092,0.594513654708862,0.441500008106232,2.38620638847351
RS34 50E pretrained 0.01 gen and 0.01 real,50,0.01,0.01,0.370599985122681,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T07:50:04.000Z,519,,128,0.0002,adam,200,,199,2.28127980232239,0.637499988079071,1.65376496315002,0.300799995660782,2.4842357635498
RS34 25E pretrained 0.01 gen and 1.0 real,25,0.01,1,0.800000011920929,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T07:14:01.000Z,2157,,128,0.0002,adam,200,,199,1.05747830867767,0.835150003433227,0.339252114295959,0.72350001335144,1.70967924594879
RS34 25E pretrained 0.01 gen and 0.1 real,25,0.01,0.1,0.594600021839142,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T07:00:59.000Z,777,,128,0.0002,adam,200,,199,1.55383539199829,0.770749986171722,0.893266797065735,0.507300019264221,2.15447402000427
RS34 25E pretrained 0.01 gen and 0.05 real,25,0.01,0.05,0.517899990081787,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T06:50:24.000Z,630,,128,0.0002,adam,200,,199,1.68988978862762,0.738499999046326,0.847257494926453,0.434199988842011,1.70752823352814
RS34 25E pretrained 0.01 gen and 0.01 real,25,0.01,0.01,0.35479998588562,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T06:41:46.000Z,513,,128,0.0002,adam,200,,199,1.91272938251495,0.647499978542328,1.08747029304504,0.288399994373322,1.8678914308548
RS34 10E pretrained 0.01 gen and 1.0 real,10,0.01,1,0.796999990940094,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T06:05:10.000Z,2191,,128,0.0002,adam,200,,199,0.602916479110718,0.834999978542328,0.353170037269592,0.723100006580353,1.27191042900085
RS34 10E pretrained 0.01 gen and 0.1 real,10,0.01,0.1,0.600300014019012,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T05:51:17.000Z,827,,128,0.0002,adam,200,,199,2.04507493972778,0.769500017166138,0.492162376642227,0.507600009441376,2.17715072631836
RS34 10E pretrained 0.01 gen and 0.05 real,10,0.01,0.05,0.519999980926514,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T05:39:50.000Z,681,,128,0.0002,adam,200,,199,1.70407938957214,0.743499994277954,0.679203510284424,0.436100006103516,2.47909355163574
RS34 10E pretrained 0.01 gen and 0.01 real,10,0.01,0.01,0.356599986553192,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T05:30:19.000Z,565,,128,0.0002,adam,200,,199,2.19341731071472,0.647499978542328,1.49845278263092,0.290100008249283,1.95692253112793


==> data/wandb_export.csv <==
Name,num_epochs_pre,gen_data,real_data,test_acc,State,Notes,User,Tags,Created,Runtime,Sweep,batch_size,lr,optimiser,total_epochs,lr_scheduler,epoch,test_loss,train_acc,train_loss,valid_acc,valid_loss
RS34 50E pretrained 1.0 gen and 1.0 real,50,1,1,0.819999992847443,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T07:10:16.000Z,1961,,128,0.0002,adam,201,,200,1.25552022457123,0.851400017738342,0.448454320430756,,
RS34 50E pretrained 1.0 gen and 0.25 real,50,1,0.25,0.756099998950958,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T06:55:59.000Z,852,,128,0.0002,adam,201,,200,1.53262233734131,0.837300002574921,0.530762553215027,,
RS34 50E pretrained 1.0 gen and 0.1 real,50,1,0.1,0.702700018882751,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T06:47:11.000Z,522,,128,0.0002,adam,201,,200,0.989112436771393,0.84850001335144,0.7449831366539,,
RS34 50E pretrained 1.0 gen and 0.05 real,50,1,0.05,0.662500023841858,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T06:40:21.000Z,404,,128,0.0002,adam,201,,200,1.61552548408508,0.856000006198883,0.457342565059662,,
RS34 200E pretrained 1.0 gen and 1.0 real,200,1,1,0.828299999237061,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T06:36:35.000Z,2361,,128,0.0002,adam,201,,200,1.28355896472931,0.863674998283386,0.215976104140282,,
RS34 50E pretrained 1.0 gen and 0.01 real,50,1,0.01,0.566100001335144,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T06:35:14.000Z,301,,128,0.0002,adam,201,,200,1.79322052001953,0.824999988079071,0.653469800949097,,
RS34 200E pretrained 1.0 gen and 0.25 real,200,1,0.25,0.76639997959137,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T06:22:23.000Z,847,,128,0.0002,adam,201,,200,1.15879988670349,0.850600004196167,0.206573590636253,,
RS34 200E pretrained 1.0 gen and 0.1 real,200,1,0.1,0.722599983215332,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T06:13:53.000Z,504,,128,0.0002,adam,201,,200,1.78393650054932,0.851999998092651,0.658301651477814,,
RS34 200E pretrained 1.0 gen and 0.05 real,200,1,0.05,0.691999971866608,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T06:07:42.000Z,365,,128,0.0002,adam,201,,200,1.81681859493256,0.859000027179718,0.478574097156525,,
RS34 200E pretrained 1.0 gen and 0.01 real,200,1,0.01,0.593999981880188,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T06:03:01.000Z,276,,128,0.0002,adam,201,,200,1.28500592708588,0.829999983310699,0.456238508224487,,
RS34 25E pretrained 1.0 gen and 1.0 real,25,1,1,0.816100001335144,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T05:54:14.000Z,2454,,128,0.0002,adam,201,,200,0.647733807563782,0.847474992275238,0.556330800056458,,
RS34 25E pretrained 1.0 gen and 0.25 real,25,1,0.25,0.724200010299683,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T05:39:39.000Z,869,,128,0.0002,adam,201,,200,1.22662508487701,0.83050000667572,0.737074494361877,,
RS34 25E pretrained 1.0 gen and 0.1 real,25,1,0.1,0.681900024414063,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T05:29:16.000Z,617,,128,0.0002,adam,201,,200,1.51327240467072,0.833249986171722,0.48838284611702,,
RS34 25E pretrained 1.0 gen and 0.05 real,25,1,0.05,0.64139997959137,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T05:21:18.000Z,472,,128,0.0002,adam,201,,200,1.48200130462646,0.83050000667572,0.322744250297546,,
RS34 100E pretrained 1.0 gen and 1.0 real,100,1,1,0.824599981307983,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T05:17:17.000Z,2738,,128,0.0002,adam,201,,200,1.54475653171539,0.86065000295639,0.288954198360443,,
RS34 25E pretrained 1.0 gen and 0.01 real,25,1,0.01,0.550700008869171,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T05:15:39.000Z,332,,128,0.0002,adam,201,,200,2.06747388839722,0.827499985694885,0.513977885246277,,
RS34 100E pretrained 1.0 gen and 0.25 real,100,1,0.25,0.768199980258942,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:58:45.000Z,1106,,128,0.0002,adam,201,,200,1.10588526725769,0.846599996089935,0.799226522445679,,
RS34 100E pretrained 1.0 gen and 0.1 real,100,1,0.1,0.717700004577637,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:47:58.000Z,640,,128,0.0002,adam,201,,200,1.23619151115417,0.853250026702881,0.747804999351501,,
RS34 CIFAR10 1.0 real,,0,1,0.79720002412796,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:42:50.000Z,3262,,128,0.0002,adam,201,,200,0.981619417667389,0.831175029277802,0.752508223056793,,
RS34 100E pretrained 1.0 gen and 0.05 real,100,1,0.05,0.687600016593933,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:40:02.000Z,469,,128,0.0002,adam,201,,200,1.30258274078369,0.855000019073486,0.29772475361824,,
RS34 100E pretrained 1.0 gen and 0.01 real,100,1,0.01,0.583500027656555,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:33:08.000Z,407,,128,0.0002,adam,201,,200,2.13634371757507,0.819999992847443,0.560488939285278,,
RS34 CIFAR10 0.25 real,,0,0.25,0.67849999666214,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:27:06.000Z,937,,128,0.0002,adam,201,,200,1.28461253643036,0.790799975395203,0.414326280355454,,
RS34 10E pretrained 1.0 gen and 1.0 real,10,1,1,0.809300005435944,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:24:40.000Z,3028,,128,0.0002,adam,201,,200,1.0747857093811,0.837724983692169,0.552508175373077,,
RS34 CIFAR10 0.1 real,,0,0.1,0.587199985980988,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:18:23.000Z,517,,128,0.0002,adam,201,,200,1.54384589195251,0.747250020503998,1.0260409116745,,
RS34 10E pretrained 1.0 gen and 0.25 real,10,1,0.25,0.715300023555756,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:11:56.000Z,758,,128,0.0002,adam,201,,200,1.19982349872589,0.811500012874603,0.406429082155228,,
RS34 CIFAR10 0.05 real,,0,0.05,0.512799978256226,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:11:47.000Z,391,,128,0.0002,adam,201,,200,1.94813001155853,0.712000012397766,0.853394627571106,,
RS34 CIFAR10 0.01 real,,0,0.01,0.351500004529953,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:06:23.000Z,318,,128,0.0002,adam,201,,200,1.93722426891327,0.522499978542328,1.5261435508728,,
RS34 10E pretrained 1.0 gen and 0.1 real,10,1,0.1,0.652800023555756,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:04:56.000Z,414,,128,0.0002,adam,201,,200,1.86290097236633,0.823499977588654,0.293057501316071,,
RS34 10E pretrained 1.0 gen and 0.05 real,10,1,0.05,0.600799977779388,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T04:00:16.000Z,275,,128,0.0002,adam,201,,200,1.88137185573578,0.823499977588654,0.457699686288834,,
RS34 10E pretrained 1.0 gen and 0.01 real,10,1,0.01,0.512499988079071,finished,-,jordan-hs,"CIFAR10_Multidomain, RS34",2022-10-25T03:57:04.000Z,187,,128,0.0002,adam,201,,200,2.07591605186462,0.795000016689301,0.973595798015594,,
RS34 200E pretrained 0.5 gen and 0.25 real,200,0.5,0.25,0.742799997329712,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T10:15:49.000Z,1054,,128,0.0002,adam,200,,199,0.761644184589386,0.841899991035461,0.767032146453857,0.665499985218048,2.49038577079773
RS34 100E pretrained 0.5 gen and 0.25 real,100,0.5,0.25,0.744700014591217,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T09:58:17.000Z,1047,,128,0.0002,adam,200,,199,1.08525371551514,0.8367999792099,0.455664664506912,0.674499988555908,1.86406481266022
RS34 50E pretrained 0.5 gen and 0.25 real,50,0.5,0.25,0.736000001430512,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T09:40:36.000Z,1056,,128,0.0002,adam,200,,199,1.16339528560638,0.830999970436096,0.550471246242523,0.6560999751091,1.18648552894592
RS34 25E pretrained 0.5 gen and 0.25 real,25,0.5,0.25,0.724500000476837,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T09:22:55.000Z,1056,,128,0.0002,adam,200,,199,0.943954288959503,0.820699989795685,1.04656755924225,0.645299971103668,0.80516904592514
RS34 10E pretrained 0.5 gen and 0.25 real,10,0.5,0.25,0.702899992465973,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T09:05:11.000Z,1058,,128,0.0002,adam,200,,199,1.16012465953827,0.805899977684021,0.725307166576386,0.626500010490418,1.22231793403625
RS34 200E pretrained 0.25 gen and 0.25 real,200,0.25,0.25,0.726599991321564,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T08:47:09.000Z,1077,,128,0.0002,adam,200,,199,0.94284325838089,0.83789998292923,0.994656682014465,0.641300022602081,1.55453634262085
RS34 100E pretrained 0.25 gen and 0.25 real,100,0.25,0.25,0.725399971008301,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T08:29:06.000Z,1078,,128,0.0002,adam,200,,199,1.52547812461853,0.827400028705597,1.13639008998871,0.643199980258942,1.31753373146057
RS34 50E pretrained 0.25 gen and 0.25 real,50,0.25,0.25,0.716600000858307,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T08:11:02.000Z,1078,,128,0.0002,adam,200,,199,0.565589785575867,0.816399991512299,0.69714891910553,0.638100028038025,0.82678747177124
RS34 25E pretrained 0.25 gen and 0.25 real,25,0.25,0.25,0.706200003623962,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T07:53:08.000Z,1068,,128,0.0002,adam,200,,199,1.09319174289703,0.808200001716614,0.571762561798096,0.632799983024597,1.97640693187714
RS34 10E pretrained 0.25 gen and 0.25 real,10,0.25,0.25,0.689599990844727,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T07:35:00.000Z,1083,,128,0.0002,adam,200,,199,1.47303903102875,0.798600018024445,0.720462679862976,0.617500007152557,1.8261935710907
RS34 200E pretrained 0.1 gen and 0.25 real,200,0.1,0.25,0.698400020599365,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T07:17:36.000Z,1039,,128,0.0002,adam,200,,199,1.00816357135773,0.817399978637695,1.0029616355896,0.614199995994568,1.61425256729126
RS34 100E pretrained 0.1 gen and 0.25 real,100,0.1,0.25,0.696699976921082,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T07:00:17.000Z,1034,,128,0.0002,adam,200,,199,0.95375669002533,0.81879997253418,0.643405556678772,0.624400019645691,1.47630369663239
RS34 50E pretrained 0.1 gen and 0.25 real,50,0.1,0.25,0.701099991798401,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T06:43:04.000Z,1028,,128,0.0002,adam,200,,199,1.13244271278381,0.808300018310547,0.823025584220886,0.615800023078918,0.776710748672485
RS34 25E pretrained 0.1 gen and 0.25 real,25,0.1,0.25,0.695500016212463,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T06:25:46.000Z,1032,,128,0.0002,adam,200,,199,1.1070522069931,0.804899990558624,0.403031796216965,0.607900023460388,1.19635367393494
RS34 10E pretrained 0.1 gen and 0.25 real,10,0.1,0.25,0.688000023365021,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T06:08:33.000Z,1028,,128,0.0002,adam,200,,199,1.88474023342133,0.794300019741058,1.11549890041351,0.604099988937378,1.628697514534
RS34 200E pretrained 0.05 gen and 0.25 real,200,0.05,0.25,0.695599973201752,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T05:51:19.000Z,1028,,128,0.0002,adam,200,,199,1.81798791885376,0.805899977684021,0.624753355979919,0.624400019645691,1.69315552711487
RS34 100E pretrained 0.05 gen and 0.25 real,100,0.05,0.25,0.697499990463257,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T05:33:53.000Z,1040,,128,0.0002,adam,200,,199,1.27089059352875,0.815599977970123,1.56114363670349,0.617299973964691,1.17740833759308
RS34 50E pretrained 0.05 gen and 0.25 real,50,0.05,0.25,0.697099983692169,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T05:16:35.000Z,1033,,128,0.0002,adam,200,,199,1.70690608024597,0.802100002765656,0.921855628490448,0.615800023078918,1.52265989780426
RS34 25E pretrained 0.05 gen and 0.25 real,25,0.05,0.25,0.689800024032593,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T04:59:08.000Z,1042,,128,0.0002,adam,200,,199,1.0524126291275,0.798099994659424,0.821390151977539,0.611199975013733,1.1719263792038
RS34 10E pretrained 0.05 gen and 0.25 real,10,0.05,0.25,0.688700020313263,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T04:42:00.000Z,1022,,128,0.0002,adam,200,,199,1.50567805767059,0.797999978065491,0.959359407424927,0.601499974727631,2.22711086273193
RS34 200E pretrained 0.01 gen and 0.25 real,200,0.01,0.25,0.688099980354309,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T04:25:01.000Z,1014,,128,0.0002,adam,200,,199,1.21146559715271,0.786700010299683,0.813141644001007,0.608200013637543,1.24194002151489
RS34 100E pretrained 0.01 gen and 0.25 real,100,0.01,0.25,0.685699999332428,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T04:08:11.000Z,1004,,128,0.0002,adam,200,,199,0.810157060623169,0.791299998760223,1.3132119178772,0.599300026893616,1.39580500125885
RS34 50E pretrained 0.01 gen and 0.25 real,50,0.01,0.25,0.683099985122681,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T03:51:33.000Z,993,,128,0.0002,adam,200,,199,1.45049619674683,0.792699992656708,0.715936005115509,0.607200026512146,1.69606959819794
RS34 25E pretrained 0.01 gen and 0.25 real,25,0.01,0.25,0.684599995613098,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T03:34:58.000Z,990,,128,0.0002,adam,200,,199,0.881174504756928,0.790799975395203,0.520449876785278,0.59689998626709,2.01981806755066
RS34 10E pretrained 0.01 gen and 0.25 real,10,0.01,0.25,0.678300023078918,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-24T03:18:12.000Z,1001,,128,0.0002,adam,200,,199,1.42211079597473,0.787599980831146,0.963560342788696,0.591499984264374,1.15923345088959
RS34 200E pretrained 0.5 gen and 1.0 real,200,0.5,1,0.817799985408783,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T09:56:21.000Z,2171,,128,0.0002,adam,200,,199,0.704384863376617,0.855374991893768,0.473913550376892,0.752900004386902,0.210243225097656
RS34 200E pretrained 0.5 gen and 0.1 real,200,0.5,0.1,0.697399973869324,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T09:43:21.000Z,775,,128,0.0002,adam,200,,199,0.993526577949524,0.856750011444092,0.589556574821472,0.614300012588501,0.854244947433472
RS34 200E pretrained 0.5 gen and 0.05 real,200,0.5,0.05,0.657899975776672,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T09:32:26.000Z,650,,128,0.0002,adam,200,,199,2.19568204879761,0.850499987602234,0.529763758182526,0.574999988079071,1.87122428417206
RS34 200E pretrained 0.5 gen and 0.01 real,200,0.5,0.01,0.566799998283386,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T09:23:26.000Z,535,,128,0.0002,adam,200,,199,1.45207667350769,0.822499990463257,0.835718810558319,0.473800003528595,3.11289000511169
RS34 100E pretrained 0.5 gen and 1.0 real,100,0.5,1,0.820999979972839,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T08:46:56.000Z,2185,,128,0.0002,adam,200,,199,0.940481543540955,0.851499974727631,0.495436459779739,0.748700022697449,1.05986404418945
RS34 100E pretrained 0.5 gen and 0.1 real,100,0.5,0.1,0.698599994182587,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T08:33:39.000Z,791,,128,0.0002,adam,200,,199,1.50900149345398,0.85275000333786,0.652430772781372,0.615400016307831,3.19755148887634
RS34 100E pretrained 0.5 gen and 0.05 real,100,0.5,0.05,0.649500012397766,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T08:22:48.000Z,646,,128,0.0002,adam,200,,199,1.5480409860611,0.851499974727631,0.392866432666779,0.553099989891052,1.43891191482544
RS34 100E pretrained 0.5 gen and 0.01 real,100,0.5,0.01,0.533800005912781,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T08:13:56.000Z,527,,128,0.0002,adam,200,,199,1.87879741191864,0.824999988079071,0.588503420352936,0.439000010490418,1.82781994342804
RS34 50E pretrained 0.5 gen and 1.0 real,50,0.5,1,0.810699999332428,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T07:37:51.000Z,2160,,128,0.0002,adam,200,,199,1.07014095783234,0.845650017261505,0.293829530477524,0.743900001049042,0.921901285648346
RS34 50E pretrained 0.5 gen and 0.1 real,50,0.5,0.1,0.677900016307831,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T07:24:45.000Z,781,,128,0.0002,adam,200,,199,1.86003637313843,0.831250011920929,0.603039264678955,0.589800000190735,1.13863909244537
RS34 50E pretrained 0.5 gen and 0.05 real,50,0.5,0.05,0.635500013828278,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T07:14:02.000Z,637,,128,0.0002,adam,200,,199,1.11795389652252,0.83950001001358,0.424217462539673,0.558000028133392,2.10508728027344
RS34 50E pretrained 0.5 gen and 0.01 real,50,0.5,0.01,0.53030002117157,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T07:05:12.000Z,525,,128,0.0002,adam,200,,199,3.10342288017273,0.802500009536743,0.222205862402916,0.420199990272522,1.23929607868195
RS34 25E pretrained 0.5 gen and 1.0 real,25,0.5,1,0.808799982070923,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T06:29:07.000Z,2160,,128,0.0002,adam,200,,199,0.684403419494629,0.845574975013733,0.473573535680771,0.735099971294403,0.793546438217163
RS34 25E pretrained 0.5 gen and 0.1 real,25,0.5,0.1,0.655099987983704,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T06:15:45.000Z,797,,128,0.0002,adam,200,,199,1.2003139257431,0.811749994754791,0.809424519538879,0.570999979972839,1.66021573543549
RS34 25E pretrained 0.5 gen and 0.05 real,25,0.5,0.05,0.598900020122528,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T06:04:24.000Z,676,,128,0.0002,adam,200,,199,2.45970988273621,0.832499980926514,0.348785310983658,0.522300004959106,1.57245242595673
RS34 25E pretrained 0.5 gen and 0.01 real,25,0.5,0.01,0.513700008392334,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T05:54:48.000Z,571,,128,0.0002,adam,200,,199,1.97921359539032,0.8125,1.03391253948212,0.419800013303757,1.69181168079376
RS34 10E pretrained 0.5 gen and 1.0 real,10,0.5,1,0.802299976348877,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T05:17:53.000Z,2210,,128,0.0002,adam,200,,199,0.758170425891876,0.838800013065338,0.58104932308197,0.728500008583069,1.2396502494812
RS34 10E pretrained 0.5 gen and 0.1 real,10,0.5,0.1,0.637099981307983,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T05:04:17.000Z,811,,128,0.0002,adam,200,,199,1.17257285118103,0.800499975681305,0.497808873653412,0.549099981784821,1.65805292129517
RS34 10E pretrained 0.5 gen and 0.05 real,10,0.5,0.05,0.569000005722046,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T04:53:07.000Z,665,,128,0.0002,adam,200,,199,1.53290021419525,0.814000010490418,0.420970290899277,0.496300011873245,1.81240487098694
RS34 10E pretrained 0.5 gen and 0.01 real,10,0.5,0.01,0.45770001411438,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T04:43:51.000Z,551,,128,0.0002,adam,200,,199,2.33737277984619,0.764999985694885,0.602722525596619,0.367300003767013,2.42635369300842
RS34 200E pretrained 0.25 gen and 1.0 real,200,0.25,1,0.806999981403351,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T04:06:58.000Z,2207,,128,0.0002,adam,200,,199,1.14092516899109,0.849900007247925,0.263649642467499,0.74370002746582,0.982656240463257
RS34 200E pretrained 0.25 gen and 0.1 real,200,0.25,0.1,0.671999990940094,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T03:53:12.000Z,820,,128,0.0002,adam,200,,199,1.79739892482758,0.839749991893768,0.315769851207733,0.581499993801117,0.718246817588806
RS34 200E pretrained 0.25 gen and 0.05 real,200,0.25,0.05,0.612900018692017,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T03:41:59.000Z,668,,128,0.0002,adam,200,,199,1.7067528963089,0.837000012397766,0.561163783073425,0.534699976444244,1.92658722400665
RS34 200E pretrained 0.25 gen and 0.01 real,200,0.25,0.01,0.505299985408783,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T03:32:41.000Z,553,,128,0.0002,adam,200,,199,1.90960049629211,0.8125,0.498028367757797,0.419299989938736,1.79463672637939
RS34 100E pretrained 0.25 gen and 1.0 real,100,0.25,1,0.806500017642975,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T02:56:00.000Z,2196,,128,0.0002,adam,200,,199,1.10671079158783,0.850175023078918,0.519536435604095,0.729200005531311,0.998063743114471
RS34 100E pretrained 0.25 gen and 0.1 real,100,0.25,0.1,0.668299973011017,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T02:42:12.000Z,823,,128,0.0002,adam,200,,199,1.34988021850586,0.832750022411346,0.520828545093536,0.584200024604797,1.71424770355225
RS34 100E pretrained 0.25 gen and 0.05 real,100,0.25,0.05,0.616800010204315,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T02:30:51.000Z,675,,128,0.0002,adam,200,,199,1.57513248920441,0.840499997138977,0.482609838247299,0.531700015068054,0.621690690517426
RS34 100E pretrained 0.25 gen and 0.01 real,100,0.25,0.01,0.51639997959137,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T02:21:19.000Z,567,,128,0.0002,adam,200,,199,2.58263278007507,0.807500004768372,0.739879250526428,0.417699992656708,2.18499302864075
RS34 50E pretrained 0.25 gen and 1.0 real,50,0.25,1,0.803600013256073,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T01:44:12.000Z,2222,,128,0.0002,adam,200,,199,0.485549598932266,0.842249989509583,0.360423386096954,0.738399982452393,0.86264842748642
RS34 50E pretrained 0.25 gen and 0.1 real,50,0.25,0.1,0.651600003242493,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T01:30:11.000Z,836,,128,0.0002,adam,200,,199,2.10678791999817,0.819249987602234,0.579554855823517,0.568599998950958,2.00012373924255
RS34 50E pretrained 0.25 gen and 0.05 real,50,0.25,0.05,0.589399993419647,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T01:18:26.000Z,700,,128,0.0002,adam,200,,199,1.45300352573395,0.822499990463257,0.538918852806091,0.507200002670288,2.53458046913147
RS34 50E pretrained 0.25 gen and 0.01 real,50,0.25,0.01,0.491400003433228,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T01:08:14.000Z,607,,128,0.0002,adam,200,,199,2.09430909156799,0.802500009536743,0.92851847410202,0.406199991703033,1.88700723648071
RS34 25E pretrained 0.25 gen and 1.0 real,25,0.25,1,0.797900021076202,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T00:30:33.000Z,2252,,128,0.0002,adam,200,,199,1.13801836967468,0.843800008296967,0.572319805622101,0.731100022792816,1.12796700000763
RS34 25E pretrained 0.25 gen and 0.1 real,25,0.25,0.1,0.640699982643127,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T00:16:02.000Z,865,,128,0.0002,adam,200,,199,1.72619438171387,0.810750007629395,0.670194685459137,0.554199993610382,1.45605087280273
RS34 25E pretrained 0.25 gen and 0.05 real,25,0.25,0.05,0.572399973869324,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-21T00:04:06.000Z,711,,128,0.0002,adam,200,,199,2.03676223754883,0.810999989509583,0.725257992744446,0.491699993610382,1.683589220047
RS34 25E pretrained 0.25 gen and 0.01 real,25,0.25,0.01,0.478899985551834,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T23:53:47.000Z,613,,128,0.0002,adam,200,,199,2.33006262779236,0.757499992847443,1.00820004940033,0.393700003623962,1.99426531791687
RS34 10E pretrained 0.25 gen and 1.0 real,10,0.25,1,0.800400018692017,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T23:16:06.000Z,2256,,128,0.0002,adam,200,,199,1.02192091941834,0.833899974822998,0.444734960794449,0.725300014019012,1.28799629211426
RS34 10E pretrained 0.25 gen and 0.1 real,10,0.25,0.1,0.617500007152557,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T23:02:49.000Z,792,,128,0.0002,adam,200,,199,1.7492493391037,0.775749981403351,0.481315970420837,0.531000018119812,1.31453883647919
RS34 10E pretrained 0.25 gen and 0.05 real,10,0.25,0.05,0.553799986839294,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T22:51:37.000Z,667,,128,0.0002,adam,200,,199,2.31664657592773,0.792999982833862,0.518723130226135,0.466199994087219,1.80299174785614
RS34 10E pretrained 0.25 gen and 0.01 real,10,0.25,0.01,0.44420000910759,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T22:42:23.000Z,548,,128,0.0002,adam,200,,199,2.04353165626526,0.72000002861023,1.54649615287781,0.353500008583069,4.02429056167603
RS34 200E pretrained 0.1 gen and 1.0 real,200,0.1,1,0.801800012588501,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T22:05:55.000Z,2182,,128,0.0002,adam,200,,199,0.963271141052246,0.842275023460388,0.627472221851349,0.726000010967255,0.636447668075562
RS34 200E pretrained 0.1 gen and 0.1 real,200,0.1,0.1,0.636399984359741,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T21:52:18.000Z,811,,128,0.0002,adam,200,,199,1.20269119739532,0.813250005245209,0.430850118398666,0.552699983119965,2.43275713920593
RS34 200E pretrained 0.1 gen and 0.05 real,200,0.1,0.05,0.583100020885468,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T21:41:33.000Z,639,,128,0.0002,adam,200,,199,1.96767008304596,0.844500005245209,0.523177623748779,0.5,1.44672131538391
RS34 200E pretrained 0.1 gen and 0.01 real,200,0.1,0.01,0.467299997806549,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T21:32:45.000Z,523,,128,0.0002,adam,200,,199,1.95213270187378,0.819999992847443,1.0793970823288,0.380400002002716,2.21412205696106
RS34 100E pretrained 0.1 gen and 1.0 real,100,0.1,1,0.802699983119965,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T20:56:42.000Z,2157,,128,0.0002,adam,200,,199,0.832390666007996,0.844574987888336,0.369669407606125,0.726899981498718,0.534731447696686
RS34 100E pretrained 0.1 gen and 0.1 real,100,0.1,0.1,0.63239997625351,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T20:43:45.000Z,772,,128,0.0002,adam,200,,199,1.3888543844223,0.805000007152557,0.618920266628265,0.553799986839294,1.32646656036377
RS34 100E pretrained 0.1 gen and 0.05 real,100,0.1,0.05,0.571300029754639,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T20:33:11.000Z,629,,128,0.0002,adam,200,,199,2.39120221138,0.832499980926514,0.698378920555115,0.495000004768372,2.19379639625549
RS34 100E pretrained 0.1 gen and 0.01 real,100,0.1,0.01,0.459199994802475,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T20:24:36.000Z,509,,128,0.0002,adam,200,,199,2.76122093200684,0.805000007152557,0.912794888019562,0.378100007772446,1.85466492176056
RS34 50E pretrained 0.1 gen and 1.0 real,50,0.1,1,0.797800004482269,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T19:48:33.000Z,2158,,128,0.0002,adam,200,,199,1.35371518135071,0.839775025844574,0.558459222316742,0.730099976062775,0.751144587993622
RS34 50E pretrained 0.1 gen and 0.1 real,50,0.1,0.1,0.619700014591217,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T19:35:45.000Z,763,,128,0.0002,adam,200,,199,2.03563666343689,0.800999999046326,1.18122267723084,0.539900004863739,1.67745387554169
RS34 50E pretrained 0.1 gen and 0.05 real,50,0.1,0.05,0.567300021648407,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T19:25:20.000Z,620,,128,0.0002,adam,200,,199,2.04557704925537,0.802500009536743,0.583798825740814,0.491499990224838,3.33738136291504
RS34 50E pretrained 0.1 gen and 0.01 real,50,0.1,0.01,0.433099985122681,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T19:16:32.000Z,523,,128,0.0002,adam,200,,199,2.00151300430298,0.790000021457672,1.12843561172485,0.361000001430511,2.13765430450439
RS34 25E pretrained 0.1 gen and 1.0 real,25,0.1,1,0.797999978065491,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T18:40:23.000Z,2163,,128,0.0002,adam,200,,199,1.25302839279175,0.837825000286102,0.527791023254395,0.729099988937378,1.66461074352264
RS34 25E pretrained 0.1 gen and 0.1 real,25,0.1,0.1,0.611400008201599,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T18:27:32.000Z,765,,128,0.0002,adam,200,,199,1.54209542274475,0.781750023365021,0.533433139324188,0.5314000248909,1.07390642166138
RS34 25E pretrained 0.1 gen and 0.05 real,25,0.1,0.05,0.555100023746491,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T18:16:52.000Z,635,,128,0.0002,adam,200,,199,1.78030943870544,0.782999992370606,0.59943163394928,0.468199998140335,2.34212136268616
RS34 25E pretrained 0.1 gen and 0.01 real,25,0.1,0.01,0.434899985790253,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T18:08:08.000Z,519,,128,0.0002,adam,200,,199,1.84788525104523,0.759999990463257,0.679587185382843,0.345400005578995,2.17364716529846
RS34 10E pretrained 0.1 gen and 1.0 real,10,0.1,1,0.80129998922348,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T17:32:03.000Z,2159,,128,0.0002,adam,200,,199,0.62468820810318,0.8367999792099,0.340271502733231,0.717899978160858,1.40942597389221
RS34 10E pretrained 0.1 gen and 0.1 real,10,0.1,0.1,0.60589998960495,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T17:19:12.000Z,765,,128,0.0002,adam,200,,199,1.74164366722107,0.775250017642975,0.758505761623383,0.525099992752075,1.92157256603241
RS34 10E pretrained 0.1 gen and 0.05 real,10,0.1,0.05,0.536099970340729,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T17:08:47.000Z,620,,128,0.0002,adam,200,,199,2.37012410163879,0.784500002861023,0.596475064754486,0.454699993133545,2.20806622505188
RS34 10E pretrained 0.1 gen and 0.01 real,10,0.1,0.01,0.400900006294251,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T16:59:57.000Z,525,,128,0.0002,adam,200,,199,2.45884156227112,0.677500009536743,1.07331943511963,0.321099996566772,1.67355275154114
RS34 200E pretrained 0.05 gen and 1.0 real,200,0.05,1,0.80019998550415,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T16:23:30.000Z,2182,,128,0.0002,adam,200,,199,0.712984621524811,0.843400001525879,0.437288701534271,0.729499995708466,1.19444525241852
RS34 200E pretrained 0.05 gen and 0.1 real,200,0.05,0.1,0.624800026416779,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T16:10:26.000Z,779,,128,0.0002,adam,200,,199,1.986696600914,0.810750007629395,0.593983829021454,0.544399976730347,1.31939005851746
RS34 200E pretrained 0.05 gen and 0.05 real,200,0.05,0.05,0.560199975967407,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T15:59:47.000Z,634,,128,0.0002,adam,200,,199,2.98343110084534,0.804000020027161,0.767402291297913,0.480100005865097,1.56285512447357
RS34 200E pretrained 0.05 gen and 0.01 real,200,0.05,0.01,0.468899995088577,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T15:51:05.000Z,517,,128,0.0002,adam,200,,199,2.42762136459351,0.752499997615814,1.27879786491394,0.3716000020504,2.24029660224915
RS34 100E pretrained 0.05 gen and 1.0 real,100,0.05,1,0.802500009536743,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T15:15:04.000Z,2156,,128,0.0002,adam,200,,199,0.957955420017242,0.837949991226196,0.555017709732056,0.739300012588501,0.525603413581848
RS34 100E pretrained 0.05 gen and 0.1 real,100,0.05,0.1,0.625500023365021,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T15:02:16.000Z,763,,128,0.0002,adam,200,,199,1.56870222091675,0.797999978065491,0.837612986564636,0.533599972724915,1.49421453475952
RS34 100E pretrained 0.05 gen and 0.05 real,100,0.05,0.05,0.563399970531464,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T14:51:58.000Z,612,,128,0.0002,adam,200,,199,2.1594181060791,0.80349999666214,0.629217326641083,0.474700003862381,3.11995697021484
RS34 100E pretrained 0.05 gen and 0.01 real,100,0.05,0.01,0.433999985456467,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T14:43:00.000Z,532,,128,0.0002,adam,200,,199,1.9210342168808,0.807500004768372,0.736006200313568,0.349299997091293,2.36693596839905
RS34 50E pretrained 0.05 gen and 1.0 real,50,0.05,1,0.800400018692017,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T14:06:46.000Z,2169,,128,0.0002,adam,200,,199,1.07301425933838,0.836300015449524,0.413070291280746,0.732999980449677,1.05400204658508
RS34 50E pretrained 0.05 gen and 0.1 real,50,0.05,0.1,0.606100022792816,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T13:53:36.000Z,785,,128,0.0002,adam,200,,199,1.60277128219605,0.795499980449677,0.42063695192337,0.529299974441528,1.80117249488831
RS34 50E pretrained 0.05 gen and 0.05 real,50,0.05,0.05,0.55460000038147,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T13:42:54.000Z,637,,128,0.0002,adam,200,,199,1.62550365924835,0.804000020027161,0.725877165794373,0.470099985599518,2.32632827758789
RS34 50E pretrained 0.05 gen and 0.01 real,50,0.05,0.01,0.402900010347366,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T13:34:10.000Z,519,,128,0.0002,adam,200,,199,2.10252141952515,0.752499997615814,0.7067990899086,0.329899996519089,1.71931862831116
RS34 25E pretrained 0.05 gen and 1.0 real,25,0.05,1,0.797999978065491,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T12:58:09.000Z,2156,,128,0.0002,adam,200,,199,1.26061391830444,0.837975025177002,0.508541285991669,0.724799990653992,1.35803866386414
RS34 25E pretrained 0.05 gen and 0.1 real,25,0.05,0.1,0.601300001144409,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T12:45:07.000Z,777,,128,0.0002,adam,200,,199,0.961310625076294,0.775250017642975,0.603357493877411,0.526199996471405,2.45169305801392
RS34 25E pretrained 0.05 gen and 0.05 real,25,0.05,0.05,0.532800018787384,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T12:34:33.000Z,629,,128,0.0002,adam,200,,199,2.52584671974182,0.791499972343445,0.709693551063538,0.461400002241135,2.46097278594971
RS34 25E pretrained 0.05 gen and 0.01 real,25,0.05,0.01,0.408199995756149,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T12:25:57.000Z,511,,128,0.0002,adam,200,,199,2.56268763542175,0.757499992847443,1.29654312133789,0.317600011825562,2.25496411323547
RS34 10E pretrained 0.05 gen and 1.0 real,10,0.05,1,0.793500006198883,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T11:49:29.000Z,2182,,128,0.0002,adam,200,,199,1.31189262866974,0.834224998950958,0.407724261283875,0.721499979496002,0.907141208648682
RS34 10E pretrained 0.05 gen and 0.1 real,10,0.05,0.1,0.596199989318848,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T11:36:09.000Z,795,,128,0.0002,adam,200,,199,1.57678413391113,0.780499994754791,1.19753551483154,0.50900000333786,1.31084847450256
RS34 10E pretrained 0.05 gen and 0.05 real,10,0.05,0.05,0.528199970722199,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T11:25:23.000Z,641,,128,0.0002,adam,200,,199,1.55569219589233,0.745999991893768,0.81004798412323,0.462399989366531,2.01127672195435
RS34 10E pretrained 0.05 gen and 0.01 real,10,0.05,0.01,0.379099994897842,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T11:16:27.000Z,531,,128,0.0002,adam,200,,199,2.409503698349,0.617500007152557,1.76323449611664,0.300999999046326,2.56924295425415
RS34 200E pretrained 0.01 gen and 1.0 real,200,0.01,1,0.794099986553192,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T10:40:04.000Z,2176,,128,0.0002,adam,200,,199,0.768079578876495,0.834224998950958,0.636895060539246,0.730400025844574,1.76930546760559
RS34 200E pretrained 0.01 gen and 0.1 real,200,0.01,0.1,0.598299980163574,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T10:26:58.000Z,781,,128,0.0002,adam,200,,199,2.07594275474548,0.765749990940094,0.895790755748749,0.510800004005432,1.79330742359161
RS34 200E pretrained 0.01 gen and 0.05 real,200,0.01,0.05,0.518700003623962,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T10:16:14.000Z,639,,128,0.0002,adam,200,,199,1.08912062644959,0.767499983310699,0.755269408226013,0.438300013542175,1.78469574451447
RS34 200E pretrained 0.01 gen and 0.01 real,200,0.01,0.01,0.382499992847443,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T10:07:21.000Z,527,,128,0.0002,adam,200,,199,1.97038018703461,0.660000026226044,0.904857218265533,0.308699995279312,2.5679886341095
RS34 100E pretrained 0.01 gen and 1.0 real,100,0.01,1,0.799000024795532,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T09:31:19.000Z,2157,,128,0.0002,adam,200,,199,0.657093524932861,0.836125016212463,0.576379776000977,0.724200010299683,3.63016557693481
RS34 100E pretrained 0.01 gen and 0.1 real,100,0.01,0.1,0.611400008201599,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T09:18:09.000Z,785,,128,0.0002,adam,200,,199,1.73798584938049,0.774249970912933,0.527468025684357,0.511799991130829,1.45915377140045
RS34 100E pretrained 0.01 gen and 0.05 real,100,0.01,0.05,0.520600020885468,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T09:07:26.000Z,637,,128,0.0002,adam,200,,199,1.58116257190704,0.756500005722046,0.76831716299057,0.436500012874603,2.39661073684692
RS34 100E pretrained 0.01 gen and 0.01 real,100,0.01,0.01,0.37389999628067,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T08:58:40.000Z,521,,128,0.0002,adam,200,,199,1.63638508319855,0.677500009536743,1.53024935722351,0.310999989509583,1.40627443790436
RS34 50E pretrained 0.01 gen and 1.0 real,50,0.01,1,0.796800017356873,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T08:22:27.000Z,2168,,128,0.0002,adam,200,,199,0.653863608837128,0.839824974536896,0.409271836280823,0.713500022888184,1.79374420642853
RS34 50E pretrained 0.01 gen and 0.1 real,50,0.01,0.1,0.598599970340729,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T08:09:27.000Z,775,,128,0.0002,adam,200,,199,1.63763499259949,0.76324999332428,0.550394356250763,0.511500000953674,1.90149104595184
RS34 50E pretrained 0.01 gen and 0.05 real,50,0.01,0.05,0.515500009059906,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T07:58:48.000Z,634,,128,0.0002,adam,200,,199,1.61480581760407,0.763000011444092,0.594513654708862,0.441500008106232,2.38620638847351
RS34 50E pretrained 0.01 gen and 0.01 real,50,0.01,0.01,0.370599985122681,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T07:50:04.000Z,519,,128,0.0002,adam,200,,199,2.28127980232239,0.637499988079071,1.65376496315002,0.300799995660782,2.4842357635498
RS34 25E pretrained 0.01 gen and 1.0 real,25,0.01,1,0.800000011920929,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T07:14:01.000Z,2157,,128,0.0002,adam,200,,199,1.05747830867767,0.835150003433228,0.339252114295959,0.72350001335144,1.70967924594879
RS34 25E pretrained 0.01 gen and 0.1 real,25,0.01,0.1,0.594600021839142,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T07:00:59.000Z,777,,128,0.0002,adam,200,,199,1.55383539199829,0.770749986171722,0.893266797065735,0.507300019264221,2.15447402000427
RS34 25E pretrained 0.01 gen and 0.05 real,25,0.01,0.05,0.517899990081787,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T06:50:24.000Z,630,,128,0.0002,adam,200,,199,1.68988978862762,0.738499999046326,0.847257494926453,0.434199988842011,1.70752823352814
RS34 25E pretrained 0.01 gen and 0.01 real,25,0.01,0.01,0.35479998588562,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T06:41:46.000Z,513,,128,0.0002,adam,200,,199,1.91272938251495,0.647499978542328,1.08747029304504,0.288399994373322,1.8678914308548
RS34 10E pretrained 0.01 gen and 1.0 real,10,0.01,1,0.796999990940094,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T06:05:10.000Z,2191,,128,0.0002,adam,200,,199,0.602916479110718,0.834999978542328,0.353170037269592,0.723100006580353,1.27191042900085
RS34 10E pretrained 0.01 gen and 0.1 real,10,0.01,0.1,0.600300014019012,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T05:51:17.000Z,827,,128,0.0002,adam,200,,199,2.04507493972778,0.769500017166138,0.492162376642227,0.507600009441376,2.17715072631836
RS34 10E pretrained 0.01 gen and 0.05 real,10,0.01,0.05,0.519999980926514,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T05:39:50.000Z,681,,128,0.0002,adam,200,,199,1.70407938957214,0.743499994277954,0.679203510284424,0.436100006103516,2.47909355163574
RS34 10E pretrained 0.01 gen and 0.01 real,10,0.01,0.01,0.356599986553192,finished,-,jordan-hs,"CIFAR10_Multidomain, MBV3",2022-10-20T05:30:19.000Z,565,,128,0.0002,adam,200,,199,2.19341731071472,0.647499978542328,1.49845278263092,0.290100008249283,1.95692253112793

